Recursive Tree Grammar Autoencoders

Machine learning on trees has been mostly focused on trees as input to algorithms. Much less research has investigated trees as output, which has many applications, such as molecule optimization for drug discovery, or hint generation for intelligent tutoring systems. In this work, we propose a novel autoencoder approach, called recursive tree grammar autoencoder (RTG-AE), which encodes trees via a bottom-up parser and decodes trees via a tree grammar, both learned via recursive neural networks that minimize the variational autoencoder loss. The resulting encoder and decoder can then be utilized in subsequent tasks, such as optimization and time series prediction. RTG-AEs are the first model to combine variational autoencoders, grammatical knowledge, and recursive processing. Our key message is that this unique combination of all three elements outperforms models which combine any two of the three. In particular, we perform an ablation study to show that our proposed method improves the autoencoding error, training time, and optimization score on synthetic as well as real datasets compared to four baselines. We further prove that RTG-AEs parse and generate trees in linear time and are expressive enough to handle all regular tree grammars.

==> smiles_visualization.csv <==
objective	dvae_x	dvae_y	gvae_x	gvae_y	tes-ae_x	tes-ae_y	gru-tg-ae_x	gru-tg-ae_y	rtg-ae_x	rtg-ae_y	rtg-ae_with_gru_x	rtg-ae_with_gru_y	rtg-ae_with_gru_and_hid_x	rtg-ae_with_gru_and_hid_y
-0.724493	0	0	-36.0538	-6.38339	-82.3415	44.2279	-29.3322	65.3691	-13.5454	-90.2822	-50.5642	76.4545	86.6521	-36.0358
1.21101	0	0	22.8101	0.150315	-69.0687	-7.7271	38.0268	-85.397	76.5771	31.7329	-73.4353	39.539	-89.6146	7.59075
2.54675	0	0	2.91214	-5.68183	26.3161	-14.3936	16.5875	78.0378	-13.2562	-43.2227	51.9322	68.8463	-0.73311	6.14846
1.21591	0	0	-11.5979	23.5767	-43.5641	23.4313	-78.1597	-14.232	26.3303	-47.2304	-36.1809	15.8737	-37.0349	62.5511
0.868843	0	0	26.0896	-9.37571	-36.2253	-24.1412	31.2815	84.7904	-6.69584	-70.8842	69.8933	38.4226	-0.73311	6.14846
-2.09986	0	0	44.9927	4.56198	-7.56326	57.7872	2.61639	-8.61199	4.41637	-59.0308	9.69898	-13.2534	55.0238	3.25749
1.47324	0	0	16.2649	15.8347	18.956	-11.8799	47.0814	-25.1521	-10.0975	-12.0244	61.7628	46.047	-0.73311	6.14846
0.33545	0	0	-19.9671	2.02486	-56.9935	40.6705	-0.660465	-14.2523	32.3534	-20.2821	17.8086	3.28235	-55.935	-18.4949
1.23288	0	0	25.306	25.9301	-92.2714	-0.354185	-7.16547	-86.6494	65.3883	-34.7771	-99.0415	2.66792	-34.5375	31.306
0.46736	0	0	-21.5384	-10.5782	79.3517	15.0399	73.3628	-18.7911	26.4621	3.27509	40.3056	-41.0257	3.58623	-55.9854
1.09692	0	0	-29.3774	8.35532	-43.5878	23.4258	-78.169	-14.2261	26.6441	-48.3332	-39.4527	14.9572	-37.0349	62.5511
0.718097	0	0	36.4677	0.362412	-51.67	-8.61708	28.8915	-88.8843	75.2356	11.3848	-78.0426	49.2978	-55.2018	13.3823
0.376921	0	0	9.1164	27.1184	39.0265	30.0922	-1.43843	5.88116	7.409	27.9921	1.68274	57.975	33.2481	24.3386
-0.0972693	0	0	-13.3181	1.87217	3.27837	61.8771	-97.9388	29.0689	25.8738	-58.5773	-11.8299	3.15806	-96.636	28.609
0.624181	0	0	-9.47573	10.0611	38.7889	-31.8583	-61.0145	66.9041	-52.4011	12.4058	-46.8538	45.5868	-14.3787	-20.6104
-0.862642	0	0	19.0338	29.2593	-4.56251	-50.6253	21.6997	-20.3693	42.7825	80.9703	-65.7097	-59.4999	66.3425	-30.5684
0.548842	0	0	54.0386	-12.2885	-13.7672	30.2823	-23.0576	-60.0511	-37.4135	-25.5749	-8.71408	81.0197	-30.6798	1.27855
1.37516	0	0	-16.7947	24.1898	81.6746	-28.6897	49.2879	36.8461	55.0591	63.6289	-12.3181	-33.7245	-21.7735	42.5901
1.07277	0	0	26.2016	17.6519	3.23392	-29.0509	18.5821	76.3144	-10.9132	-24.4787	24.4722	52.5708	9.19127	-17.2519
-1.96193	0	0	49.2111	-4.49416	-32.7788	-85.3103	2.92351	85.0715	-92.5234	-36.3727	56.146	-67.466	-36.913	-78.813
3.16822	0	0	-43.1205	8.51087	21.4974	-36.8822	60.1552	13.9823	-43.2383	62.2493	26.2316	41.1749	49.6753	-10.3605
1.85328	0	0	-3.80491	-23.7355	-85.6923	-34.2907	9.54377	-44.0665	24.4257	-82.5593	-57.0305	-25.7024	-49.493	-9.0631
1.85685	0	0	9.85519	11.3154	54.1452	-2.22771	66.2061	28.9961	43.6526	-6.8937	57.1647	-31.5126	10.7593	-48.4539
-1.11239	0	0	-40.9474	-0.00957931	-3.4511	77.5103	-65.2404	-41.7016	-92.1864	20.4987	-30.8608	-83.0034	51.269	-49.9361
-1.68006	0	0	27.8765	-0.0981274	-56.0742	-3.01959	25.6199	-89.8191	76.8609	19.6609	-77.8699	36.4564	-90.9097	6.01299
-1.13878	0	0	-33.928	-12.0248	-74.856	47.4172	48.8577	25.4066	35.8428	58.1963	-64.8896	14.1077	-56.3898	70.5167
0.263572	0	0	-24.1189	-12.8305	-30.0923	-88.5329	-1.31168	84.7514	-92.2383	-39.2238	60.0628	-66.122	-34.548	-75.0142
0.0318924	0	0	-39.1743	3.44041	9.5552	50.9821	45.5608	-9.54302	3.87553	-52.7769	37.8897	5.44877	-52.5322	-41.736
-3.54856	0	0	-32.5902	-1.93174	-55.9727	41.9911	-0.671651	-14.189	32.355	-20.2631	18.0451	3.65101	-56.4779	-17.399
0.894293	0	0	20.529	-16.0458	-52.789	-67.7246	68.4602	-56.1014	-97.5396	-15.545	31.9873	-85.7603	1.15877	-26.2455
-2.36045	0	0	33.3772	-8.52134	-17.8638	86.2558	-95.2018	-13.6998	-67.1033	-14.4469	-20.0924	-81.314	49.4596	-29.7084
-3.66273	0	0	35.0395	-5.27248	-23.4918	-91.448	0.809042	71.2626	-84.8694	-9.17266	48.6282	-74.5841	-24.9778	-75.9891
0.581112	0	0	2.39118	-0.231394	41.5916	-66.8915	-70.2762	43.4982	47.2186	36.8174	64.3299	3.79549	42.1652	41.8433
2.29162	0	0	-36.231	22.5408	47.5907	-20.9222	71.1991	2.9394	-34.6324	33.575	26.2286	38.5228	28.8047	-22.838
1.85791	0	0	-14.2368	-26.6428	-4.06387	-23.1421	-47.3347	-17.4076	-17.1	52.7189	49.5363	19.9185	-0.73311	6.14846
-1.91935	0	0	-10.2992	-27.9553	69.5059	15.1203	76.7408	-22.4482	63.1367	-13.9322	48.9072	-20.3801	4.39183	-55.5404
-2.78094	0	0	-12.3359	12.8564	-12.6902	1.0434	98.9067	13.498	-0.50855	67.5564	-20.9637	-10.3287	0.554199	49.4182
1.85757	0	0	-3.93031	-11.5615	-64.8831	-30.1988	2.38244	-37.1632	-29.6267	-14.7454	-55.3761	-20.8496	-46.0342	24.2477
1.30108	0	0	-22.6679	20.9799	51.9306	50.1487	-25.9071	52.1961	-39.1657	-74.864	14.0558	-49.5194	-48.2201	39.0868
-0.818016	0	0	0.446845	-0.88899	24.7713	89.0139	28.1075	-72.4005	-69.0014	61.0548	-37.2221	-42.9014	34.3151	83.58
0.277474	0	0	32.7069	-18.8431	40.9979	22.5929	11.3	16.777	-32.243	-27.606	8.18027	69.4927	23.2619	34.4132
0.686595	0	0	1.46332	-37.3112	9.52525	50.9689	2.62065	-9.75205	20.5663	-68.8718	36.0215	6.48202	-52.5322	-41.736
0.988936	0	0	35.3181	-0.112224	7.17624	8.34122	-2.11912	34.9854	28.4959	21.883	-23.6506	37.8746	24.7398	62.5413
-0.61102	0	0	12.1083	13.1077	56.3002	-27.7512	-55.2448	60.9468	-69.0243	3.98787	-46.4768	42.5963	-14.1396	-18.4158
1.09813	0	0	-8.08595	-26.86	23.6078	-11.4808	-33.8463	15.786	-11.5242	-51.351	51.2154	19.4877	-0.73311	6.14846
-0.433117	0	0	39.1112	-21.9346	5.44185	-56.2185	-58.6065	-32.2653	38.823	51.8131	-57.7539	29.0634	-47.091	76.1534
1.40596	0	0	-30.3681	13.3405	-43.5377	23.4049	-78.1661	-14.2258	25.7053	-46.1257	-39.726	14.6404	-37.0468	62.5591
-0.471549	0	0	-17.9582	1.6647	-2.97548	-19.6178	-51.2688	-6.41413	-11.9219	48.2578	42.6663	59.7558	1.46837	4.29217
1.85795	0	0	-34.5622	-12.2997	7.66502	-10.3264	41.5626	-41.5153	-8.57148	-16.1807	38.0907	56.775	2.7972	3.04063
-2.35811	0	0	25.3585	-17.5075	-8.18015	-62.2305	22.4536	-20.0255	41.4617	81.5037	-53.5541	-58.7435	24.9422	-4.72327
0.103629	0	0	-34.4408	16.7425	-3.14664	-52.2704	20.7216	-34.2632	45.2197	79.042	-61.5965	-59.5953	67.0969	-30.5077
-0.76696	0	0	-35.6351	29.0619	43.8151	-90.757	-56.9244	32.2308	67.2472	47.0652	1.69278	-81.2981	-41.7856	75.7249
0.792952	0	0	-47.0842	4.96806	41.1059	-33.84	-60.8878	66.7485	-52.4059	12.3997	-47.1393	44.937	-15.341	-14.6085
-1.65013	0	0	16.144	12.9797	13.8024	23.5436	-20.5306	-14.246	3.08942	2.54844	-2.4402	27.147	29.7083	13.662
2.84519	0	0	10.3934	19.1005	80.3855	-47.5671	-60.7391	31.0988	-31.1295	77.8634	14.4582	85.1691	-86.8283	-17.7477
3.20911	0	0	-17.5797	32.1313	-2.4971	-66.8696	29.7448	-15.8073	46.3148	-25.6231	-72.947	-48.8119	26.5893	-3.40293
-0.988452	0	0	38.1883	-5.85482	-10.0996	4.29018	90.3235	-2.72644	6.70804	84.6141	-16.6859	-18.737	-31.5398	-29.4106
-1.11833	0	0	-7.29308	-6.70393	-28.1819	-77.8038	-1.49069	64.0785	-106.184	7.99098	-6.64693	-100.212	-48.1054	-79.8498
0.221689	0	0	-8.40875	4.87142	-7.38767	-55.8659	29.9558	-31.8473	3.62197	49.3234	-48.8379	-56.7125	23.5059	-5.7928
-0.361199	0	0	-22.3196	-17.8452	-10.2922	78.101	-93.3046	-18.1244	-69.0227	-24.2894	-26.0692	-70.2574	39.1219	-39.7774
-0.915165	0	0	-21.527	13.7208	20.0085	90.1289	-0.877732	103.873	-62.2348	60.5563	-29.3815	-43.6191	-76.373	10.0318
0.349115	0	0	32.6961	-7.40338	-3.19894	-101.49	-0.9703	64.6164	-60.341	33.5063	55.9785	-48.8833	1.45335	72.0067
1.72532	0	0	16.2753	-29.6972	9.56822	-37.906	48.8753	75.2144	-42.7187	34.3806	18.2001	48.779	63.4416	-15.2114
0.205607	0	0	12.4578	2.99592	-16.4997	-90.6604	6.37427	65.3247	-73.9387	28.2832	81.7455	-28.4306	-46.0493	-79.3983
-0.749863	0	0	25.4124	4.29592	13.9774	-88.1606	-60.9875	27.6642	-14.4938	79.7237	85.956	12.3364	48.2038	77.7132
0.338253	0	0	-26.0289	21.2344	43.1221	-37.8219	53.4557	-66.543	-69.4181	4.05947	-45.8462	44.473	-17.1948	-17.2152
0.428081	0	0	-6.22288	15.4402	58.5339	18.553	50.5846	23.8856	57.6722	4.64057	21.7904	-25.0643	-21.0069	-37.5347
-1.56977	0	0	-9.52852	-19.2676	48.0299	46.3311	66.144	56.3935	-41.7666	-71.8329	12.4869	-45.4655	64.0357	45.0118
1.11982	0	0	38.2994	0.621395	39.0882	-39.6818	47.8128	-54.8829	-73.084	3.4142	-33.1755	50.059	-13.4407	-18.6306
-1.77025	0	0	8.75362	13.8089	-0.453655	85.3318	-82.225	-33.358	-64.814	-11.3366	-28.2607	-76.4374	35.8331	-34.5433
1.45668	0	0	42.2494	-4.55266	-67.2065	16.7129	-48.2917	-70.3766	0.358807	-34.9652	-43.4411	15.4733	-15.3583	79.9547
1.2438	0	0	-33.737	7.58341	34.7917	-46.6643	-38.9256	65.0454	36.181	54.9373	-58.3971	17.6934	-16.4011	53.9562
-3.38975	0	0	-7.83054	-11.6337	-93.596	18.6009	101.722	-30.1216	-11.4922	85.344	101.043	-8.8095	93.6407	12.9376
0.77647	0	0	-10.8917	7.76817	-17.0609	93.2808	-7.48924	-64.4283	-91.9294	17.5259	-29.4048	-61.8715	39.0457	-34.6123
0.94511	0	0	-24.2145	3.52106	17.657	-38.8435	64.1301	34.3287	-42.1985	64.1389	29.7518	40.7049	52.1509	-8.15491
-2.35845	0	0	10.4429	-10.4606	9.81736	51.286	17.9957	39.6711	8.13161	-65.4269	37.5157	6.49926	-52.5322	-41.736
0.597816	0	0	6.87275	2.14318	32.4744	52.0715	72.208	66.7181	-32.0256	-86.7932	5.13384	-55.486	-26.4025	70.2357
-0.164968	0	0	-26.9428	3.79176	-40.9387	46.3228	-1.13316	-1.04955	-16.3802	17.7286	7.82029	34.8289	-38.6428	-58.2399
0.17231	0	0	20.9392	-13.3281	59.1583	-48.5747	-74.9548	3.29748	39.1378	35.4466	16.1553	-66.6082	-77.7791	-6.47244
0.271865	0	0	-40.4333	-19.6455	-42.7633	75.75	4.72076	-71.8825	-22.7216	-63.9277	-74.2849	0.77492	-70.3976	-37.2131
-0.828643	0	0	23.7642	20.5774	-56.3788	-6.07629	20.6623	-91.3118	77.3293	24.7299	-77.624	36.6476	-54.0029	13.3669
0.817162	0	0	5.39665	6.28231	-92.2442	-0.368308	-7.16619	-86.6498	65.3786	-34.7992	-98.5203	3.09664	-34.5375	31.306
-0.118008	0	0	30.4438	-4.9503	14.2873	56.8459	50.2066	4.65996	5.43179	-62.618	8.78592	-14.1409	12.9494	22.6773
-3.34738	0	0	-18.9128	-35.0214	-37.1089	-7.56434	8.90583	-57.4871	87.0804	-46.307	-87.6327	-21.9432	-5.18585	-72.5588
1.6265	0	0	-23.8922	4.77015	-8.04306	-102.288	5.44091	64.2462	-64.2762	26.036	61.5632	-53.8508	-7.3204	64.7962
-4.48767	0	0	-15.0619	21.7335	-2.26621	47.3763	20.0915	18.0348	31.7268	-50.3077	26.5628	13.7239	44.702	1.47239
-2.80421	0	0	-5.58234	43.0653	-53.8246	64.6544	-33.157	-26.6118	7.32201	-35.5779	-2.55646	-16.5137	100.868	-2.76801
1.83411	0	0	24.7687	11.6759	15.5691	22.1821	-23.6121	-10.804	0.279725	27.502	3.73008	27.2202	31.6746	12.6717
0.0408215	0	0	3.76656	15.9285	-1.02971	-66.0913	28.8855	-36.0663	46.744	-26.7936	-74.4492	-50.2843	22.0452	-1.69384
0.7285	0	0	11.8128	0.343848	-64.9771	-30.0287	3.33719	-38.5265	-29.1552	-15.3682	-55.6281	-20.5303	-44.6387	24.933
-0.584737	0	0	25.3028	8.98426	-24.6085	6.18596	90.0099	-5.7159	2.23773	78.7586	-20.0171	-11.4764	-6.53666	43.3517
1.74803	0	0	-11.5694	35.188	-66.8238	-62.7935	22.6668	-5.08371	-60.1639	44.4056	9.74432	-98.9074	-6.00382	-36.9085
-0.983223	0	0	-1.99445	-0.447075	47.3352	77.634	-54.6992	-72.4817	29.9721	-42.0572	-2.33333	-7.37909	44.1894	61.0082
-6.96359	0	0	-15.8094	40.1783	24.5088	23.4793	24.9277	29.5556	19.2496	-9.38529	11.0941	-0.774725	-37.2974	-39.5746
2.33452	0	0	-3.10071	26.4837	54.2957	50.092	44.1878	57.5332	-56.3325	-61.4325	18.4878	-49.9874	76.0522	18.208
1.51144	0	0	-30.9024	-7.94596	4.03891	-63.644	23.5786	-19.8496	4.31379	52.4511	-69.1563	-62.9883	26.5893	-3.40293
1.92136	0	0	15.858	1.48761	-9.31388	-31.0377	-51.0769	-7.95599	-10.8863	45.0596	45.2003	24.086	-0.73311	6.14846
-3.52543	0	0	-8.1341	-36.5886	33.5843	4.86972	13.2873	6.80765	-32.9831	-58.5041	-8.75582	33.4698	24.8166	-68.5193
0.882316	0	0	-27.8769	-21.9981	-66.1982	-62.2627	21.3733	-7.33879	-58.8532	43.2235	9.77961	-98.1317	-6.97097	-36.821
1.86181	0	0	-39.1602	22.116	21.1472	-23.5222	18.0682	77.0042	-27.8379	38.7477	50.5478	51.0891	-0.73311	6.14846
2.70623	0	0	37.1932	-7.48403	-1.57125	-64.4309	28.7934	-15.286	47.4555	-29.9327	-70.4098	-61.2667	25.5673	-7.73228
0.802853	0	0	-5.07402	16.3786	60.2755	-52.7656	-88.4655	12.5003	41.691	32.7215	17.0935	-63.8617	-77.5545	-6.82463
-1.79979	0	0	43.7035	-3.38682	-57.1423	18.935	-65.6401	-54.9378	7.55635	-14.1522	-14.8974	11.9273	-1.954	86.4632
-1.20766	0	0	0.765166	27.0523	45.2027	-10.1211	36.1116	40.2703	10.4788	-3.29364	14.3645	12.3622	-24.3635	-59.5538
-1.84624	0	0	38.9028	8.34268	-33.2193	-6.08237	17.4524	-55.4862	97.2049	-39.3722	-87.4839	-13.4482	0.942158	-86.9277
0.206607	0	0	-26.1234	-19.2956	-60.087	39.2732	54.8387	-0.17774	27.3731	-26.9583	5.44761	-4.13407	-54.5551	-27.6339
-2.5868	0	0	-13.7433	-3.01314	7.21844	-62.0545	14.0726	-25.5483	63.1751	44.763	-14.0461	-47.1575	80.2024	35.8997
1.88547	0	0	52.879	-13.0713	57.1552	-1.24265	-40.4284	5.70528	92.9372	2.20361	65.0728	-16.422	27.3747	-51.2445
-0.315209	0	0	-34.5372	25.1568	6.89602	53.5783	-21.5097	21.3008	28.8476	-61.1946	38.9107	4.48645	-52.1465	-41.3553
-4.74774	0	0	-45.1879	10.2347	-11.0685	-34.5161	-46.2317	-19.4596	-11.0306	41.2126	66.5594	56.5249	-0.73311	6.14846
1.36302	0	0	-26.3006	9.76044	17.7138	-38.911	64.129	34.3297	-42.2043	64.1308	28.7395	37.1603	52.1509	-8.15491
2.34211	0	0	-7.90924	-15.4248	-33.364	-38.0075	-13.1037	94.5725	91.6215	29.2223	-42.685	-27.8448	57.8988	-65.4332
1.1427	0	0	-13.9479	-34.3076	-56.7806	18.3272	-66.087	-55.1266	7.60906	-15.3596	-15.0132	13.9297	-3.61347	85.364
2.12296	0	0	50.0072	0.854822	56.9021	0.00515423	-54.5429	2.28108	95.5282	7.22939	64.5512	-20.41	25.725	-51.6063
1.37988	0	0	-0.417956	-3.35487	-59.6389	9.28971	-64.6135	-56.2202	14.5479	-55.1794	-3.22636	-10.4784	-1.21986	91.6327
1.73703	0	0	18.5782	-25.489	56.5877	-1.64233	28.2653	55.056	93.4313	2.96512	64.5338	-16.9247	24.5028	-53.0326
0.485612	0	0	-47.0486	5.45764	-43.3541	22.5686	-77.7064	-14.5304	21.1483	19.3951	-13.7534	21.7627	-37.3347	62.5313
-2.56561	0	0	10.5489	2.94899	43.6577	-8.05144	19.4588	36.7568	3.05613	6.31041	32.5694	16.4255	-24.9932	-61.549
-5.61037	0	0	-28.9346	-17.3403	-9.08236	53.5239	36.229	42.2692	9.54356	-68.8	8.97257	-13.0609	49.2276	3.38305
-1.98687	0	0	27.2076	-13.5512	74.0849	28.7256	10.2986	51.8659	32.5093	0.749228	24.7549	-41.376	18.3862	-27.0725
2.60535	0	0	-2.10428	1.40753	21.6942	-37.7759	64.0364	15.1851	-44.3219	55.5654	31.0793	33.3632	49.6502	-9.26229
1.16465	0	0	-38.7275	16.7079	52.5867	41.0679	70.1785	62.6942	-26.4822	-87.8216	6.02279	-45.7635	64.0357	45.0118
-0.621196	0	0	12.5504	-6.88299	-15.4128	32.2495	-20.1117	-52.2765	-35.4341	-26.2743	-5.05718	74.8833	-28.6341	4.48665
-1.2346	0	0	24.1609	-12.6907	0.996388	42.9276	15.7534	24.0974	16.476	-67.9505	28.5708	11.312	3.13589	27.7391
2.61664	0	0	-0.330598	-17.7145	-5.22206	-34.6102	-41.7224	-48.0733	-12.9979	2.73944	63.0419	36.1492	-0.73311	6.14846
-1.31988	0	0	-14.5336	-10.0597	-33.2277	-6.19438	17.4902	-55.4544	97.2095	-39.3689	-87.3976	-13.506	0.800731	-86.6504
-1.20284	0	0	20.7181	-3.76516	16.2473	3.99018	-14.4124	13.6996	-0.369665	-30.2406	-34.6439	24.9764	35.4443	24.1393
-0.297517	0	0	48.6303	8.33662	38.89	56.6209	-25.9916	52.2462	-38.9277	-75.7256	2.7035	-54.244	60.1672	44.8669
0.162504	0	0	-22.9895	12.2543	-7.30281	19.7053	-16.8443	-79.1007	14.5679	69.6234	-26.492	-22.4066	-30.0088	30.1799
0.254813	0	0	-33.9753	-8.0258	39.364	-72.9798	-78.6373	46.3495	55.6194	20.5554	31.0176	-61.1433	43.9213	41.3615
-1.19189	0	0	8.89595	16.3625	21.2	-24.2561	15.0724	73.84	-31.2932	35.1997	51.0245	50.9354	-0.73311	6.14846
0.502539	0	0	-12.7833	-15.0018	-93.6507	18.504	101.603	-29.7788	-11.5054	85.3966	101.365	-8.9854	93.6319	12.9088
1.72249	0	0	-26.9951	-4.79572	20.4347	-47.6268	31.752	86.5649	-45.8589	64.7564	38.4067	28.794	57.4094	-18.3263
-1.44078	0	0	6.63982	5.69036	-9.17927	92.5727	-82.956	-32.0494	-94.1425	27.2269	-27.2565	-57.9054	45.3896	-41.4567
-0.768155	0	0	32.8965	-0.0322977	-61.0005	-12.9136	9.61964	-97.7467	45.8095	-72.0526	-79.4487	29.3604	71.6442	-2.39453
0.239387	0	0	41.2398	-17.7148	-37.0769	-7.5399	8.96157	-57.5072	87.3063	-46.0913	-87.6241	-21.9165	-4.94472	-71.7875
1.34936	0	0	-21.3737	-17.2183	80.7567	16.5272	67.6398	-14.8048	45.4966	-8.31727	49.0516	-29.3122	3.87574	-54.5459
1.46216	0	0	35.247	-1.80415	66.0741	32.5152	86.6198	-36.4943	29.5399	-0.302037	40.2811	-36.326	21.6507	-32.5276
0.857581	0	0	-28.2948	-23.2869	-3.07151	-24.9504	-36.9611	18.119	-12.9127	0.38069	38.2896	55.1666	5.97545	4.10484
-2.91791	0	0	6.38652	-1.18379	74.9843	56.9622	89.5785	-0.956687	-2.94668	62.3897	-21.654	-10.0605	-1.94702	37.0767
0.480837	0	0	24.7429	28.1577	21.825	36.9708	4.80432	25.7231	11.6576	23.6046	-18.7065	37.6777	21.7748	73.6684
-0.60883	0	0	-12.0051	-35.8297	13.9893	60.5537	36.189	41.6072	20.088	-69.5232	7.24539	-14.1719	11.163	34.2681
1.29581	0	0	-46.5855	-18.975	64.5995	46.0291	46.9188	52.6183	50.8819	2.87728	29.8314	-39.5598	9.32462	58.7839
-0.195584	0	0	8.68773	12.2593	48.7294	79.0462	-58.8007	-74.9803	32.4354	-42.8788	-11.2611	-0.765001	41.8269	61.8095
0.325672	0	0	-1.4046	-15.3906	-51.1833	30.6679	3.24634	-17.0913	26.3106	-27.755	21.0218	-6.99242	-47.8613	-24.7996
1.16695	0	0	13.3587	14.9179	18.6884	-45.2829	65.3756	35.9226	-45.4945	41.1106	21.8665	49.3718	62.0538	-13.8501
-0.123858	0	0	1.07569	-18.0356	-25.6589	51.0968	71.7366	3.66779	-18.7556	46.4271	49.1576	40.0503	39.1869	-14.6768
1.49739	0	0	-21.9692	25.6499	31.5469	65.73	-26.3648	46.5026	-67.2073	-50.6133	-3.03136	-54.1111	-23.0323	64.1826
0.979383	0	0	-21.6721	2.70184	52.0465	52.2268	-25.8946	46.9894	-64.2116	-55.7367	17.3389	-48.169	66.9205	49.0469
1.7046	0	0	-47.9702	8.87449	-102.017	20.2403	-49.4628	-91.7176	-13.1911	90.203	100.024	-6.62865	91.3835	8.19324
-1.34394	0	0	-7.15561	24.1316	-77.1533	38.8254	-29.2197	57.0654	-17.622	-89.1898	-55.3497	72.1526	17.1597	99.3626
-1.52426	0	0	1.98898	-20.6646	-4.46385	52.2793	36.1209	40.4857	28.9643	-60.5168	6.67907	-18.2005	48.0208	7.63219
1.63663	0	0	-34.5087	-23.1457	64.8128	-5.1491	52.5777	26.7026	89.5887	-3.0065	59.3162	-16.6365	9.73839	-48.4418
0.19948	0	0	-42.4013	-9.19365	-4.4376	-22.6326	-51.0769	-7.95592	-11.6593	47.549	56.2116	23.9197	-0.73311	6.14846
1.44526	0	0	-16.5374	-2.26631	-66.9027	16.5476	-48.2917	-70.376	0.0513373	-34.7732	-43.4596	15.2946	-15.3583	79.9547
1.67574	0	0	23.8223	-4.9421	54.1844	-38.0358	53.0358	-64.4775	-52.0273	18.0656	-41.7818	49.6886	-14.3787	-20.6104
1.05332	0	0	-36.3047	2.19648	34.3633	55.1827	45.6335	58.0814	-33.0151	-85.3311	1.91934	-47.7639	-50.3875	38.9889
0.76533	0	0	53.7944	-13.2463	42.0824	-33.1367	48.7733	-56.6263	-59.9167	6.27536	-35.63	51.412	-10.2025	-19.2949
-0.635638	0	0	24.5017	1.62977	12.4004	-38.829	45.5216	77.7762	-44.8013	40.2071	24.5956	46.3143	62.0538	-13.8501
1.64714	0	0	-27.6798	-11.2406	73.7528	-26.2685	50.048	16.3206	61.9319	45.848	-12.0925	-45.8709	-26.0836	47.1945
1.2724	0	0	17.0606	21.0152	9.57092	48.1785	3.60604	-15.0215	16.5019	-36.0161	-25.2576	18.4061	-52.6717	-42.0332
-1.28094	0	0	23.7335	-8.36161	-60.9155	-12.6416	9.59636	-97.7514	45.6411	-72.0066	-79.6377	28.9912	71.6442	-2.39453
0.347434	0	0	18.69	12.1111	74.079	-24.4882	49.7158	20.66	64.1866	44.1653	-14.0712	-47.2119	-21.7718	44.4423
2.4769	0	0	47.1886	2.60769	-3.96739	-64.0217	19.4542	-20.7053	-12.5282	-87.1444	-62.1339	25.1205	26.2761	-12.3501
-2.14866	0	0	-42.2572	-9.55814	45.9705	78.3342	-54.8098	-72.5671	8.45332	-33.7954	-40.1806	16.4429	42.2426	62.0909
-0.50997	0	0	26.3179	-1.7358	-8.0333	19.5848	-16.8657	-79.1004	10.9002	67.7264	-27.4357	-24.7721	-29.9636	29.6418
-3.83501	0	0	11.4428	15.3384	29.9994	83.1059	-26.1283	88.6127	-63.1471	62.3708	-29.5692	-44.99	-83.1591	22.3459
1.25595	0	0	18.3771	-14.8256	62.5716	31.569	86.7364	-36.173	25.7648	-0.279073	18.092	-28.2536	9.66898	-40.5346
1.20189	0	0	32.094	-17.058	-28.1248	-78.2399	-1.96491	63.6337	-106.959	8.65632	-7.20225	-100.317	-48.2172	-79.5791
3.28867	0	0	24.776	-19.26	43.878	-35.1448	-58.5621	64.2281	-46.7176	20.1812	-37.7018	48.9628	-14.3787	-20.6104
1.95467	0	0	21.9344	9.02147	-30.2649	-88.0674	-0.773017	84.8255	-92.437	-37.6424	59.3469	-66.8025	-34.758	-74.7693
1.57066	0	0	21.2912	-19.7472	10.6413	23.1968	-24.2732	-9.82929	-8.3057	12.1635	10.113	24.017	26.5904	11.6443
3.10493	0	0	0.0458702	34.3622	-42.198	1.22643	23.7683	-50.5485	82.9756	-26.7649	-81.5102	-27.9983	-11.2353	-56.3699
3.2149	0	0	45.1165	8.98161	18.8248	-12.3568	46.017	-25.5497	-9.39172	-9.99637	61.6626	46.0186	-0.73311	6.14846
0.420481	0	0	-41.0267	-8.37077	-14.7712	-70.865	15.8295	-21.8488	42.1213	82.1294	-65.2771	-56.6869	-57.5029	-61.1563
1.1687	0	0	-36.4224	17.5988	-11.3489	-72.3832	15.4139	-31.4023	-6.5929	-81.0303	-64.6646	-53.7964	-61.0603	-59.1328
-0.551469	0	0	54.1051	1.48822	34.5397	-64.6415	-81.638	28.2351	54.7476	22.5822	35.736	-65.4162	56.7299	29.6562
1.29568	0	0	29.4749	-20.929	9.19049	13.6782	-6.47087	19.4233	8.39461	-3.28646	-1.53034	4.66249	25.9573	14.1909
-1.63591	0	0	41.583	-6.40347	-8.82787	53.9103	35.8019	36.8903	12.548	-70.7884	9.8692	-13.5197	49.2276	3.38305
0.827037	0	0	-10.264	10.8927	83.2029	19.9233	71.7687	-17.71	45.4313	-8.03529	45.1613	-34.0752	3.06063	-55.0822
-2.42526	0	0	2.66816	0.591376	-65.4639	67.8565	10.7553	-71.2399	4.41962	-5.23338	-32.3785	-14.273	-63.0087	50.9797
1.15955	0	0	-28.3396	-17.7966	6.79267	101.647	-61.2056	-23.4849	38.6747	50.2994	-57.5925	25.9286	84.8203	39.8441
-2.39097	0	0	-32.7845	-1.58392	-61.8057	10.1931	-64.9038	-60.839	15.5736	-37.34	-35.4714	16.9193	-2.21633	89.8157
-2.70015	0	0	32.9931	18.8277	70.8637	58.6758	90.8339	-16.0084	-1.55706	65.0412	-30.2609	0.170824	13.875	48.7862
-0.0973019	0	0	-40.9373	-4.498	5.55604	-5.63227	30.5255	75.3882	-13.5547	-24.4437	36.525	55.89	-6.23795	-2.60726
2.74232	0	0	-21.6037	-8.20008	-4.34945	22.7732	-98.7932	29.1875	14.9787	-37.6155	-22.8332	17.3209	-96.4768	30.1909
-2.09064	0	0	11.8078	-3.44953	37.6114	30.2986	-0.990387	20.7957	9.51772	26.4335	4.31705	63.124	28.8351	29.7652
1.8637	0	0	31.6585	-29.4559	-11.4961	87.7414	-73.9001	-38.1346	-92.5229	18.8404	-28.2564	-61.7411	49.9061	-41.6547
1.92682	0	0	-40.3007	16.7128	54.8889	48.9882	44.1026	57.8817	-54.8881	-62.4327	8.20468	-48.7017	76.4508	17.57
-0.113376	0	0	2.21044	9.72389	42.0958	-33.2784	50.5526	-59.9978	-56.9212	8.08498	-35.6398	50.3578	-14.3787	-20.6104
0.661299	0	0	-48.6686	-1.9044	-3.29317	90.9469	27.9799	-71.9681	-73.6921	-28.4671	-22.7774	-87.4864	34.0675	83.7209
-2.54041	0	0	-4.27693	-2.68032	12.2485	63.1008	18.933	37.5221	7.0992	-65.6165	38.2155	-2.13815	8.92274	31.9909
1.04572	0	0	-44.4671	-6.44014	63.5306	-10.9706	50.057	23.9317	90.3663	-1.01814	62.4988	-23.7914	25.8345	-53.6339
-0.492663	0	0	26.0663	3.14473	24.1114	35.8329	4.79941	25.6745	10.7703	24.5985	-15.9311	32.816	21.0452	70.2791
-0.193748	0	0	-39.2805	8.88494	14.7969	48.0637	-11.4258	-3.43954	26.7372	-42.6455	22.1205	16.507	25.6201	-81.2789
1.53258	0	0	45.7903	16.8328	85.6527	-3.31103	-39.8324	78.6574	62.6521	-17.2765	35.0027	-34.6833	89.8284	-16.845
1.94524	0	0	29.2001	24.5095	-37.0735	-22.1502	-32.5929	18.0723	-6.65135	-70.2659	69.886	36.7449	-0.73311	6.14846
-5.91435	0	0	-1.34231	-1.0611	-54.5989	65.9224	-27.4083	-23.7025	22.006	-50.5326	-2.58913	-16.3956	100.789	-2.2388
-1.69809	0	0	49.973	-12.1452	74.2489	-48.8139	-77.3401	0.871862	-26.114	69.8027	10.6976	94.3691	-88.619	-29.3601
2.09548	0	0	4.28316	12.4521	1.16077	-4.21169	-32.094	27.6388	-13.4742	-24.5691	31.5615	58.7314	-0.73311	6.14846
1.50766	0	0	54.2979	-12.8935	53.897	-1.20147	64.3388	29.5891	95.2831	7.05848	59.7927	-16.567	9.70802	-48.4606
-3.13684	0	0	30.4608	10.288	-5.93938	57.3238	4.18981	-8.95874	4.39202	-59.0016	38.8195	-4.84608	54.4817	2.89078
-1.46638	0	0	-21.221	-0.693453	15.1068	25.6838	-12.4297	-19.9681	-8.9801	18.5607	-3.3261	27.0402	28.6353	12.7868
-2.85641	0	0	20.7777	-14.453	-55.8154	17.7124	-66.1824	-51.7822	7.132	-11.08	-14.8897	13.163	-3.61653	85.3644
-1.74645	0	0	-37.4465	-9.83029	31.4223	57.8552	-31.0393	69.4495	26.3954	1.61465	16.1988	-32.9739	77.9472	15.5258
1.97998	0	0	34.7709	19.1045	-76.2301	-40.3722	-8.13865	-40.9609	23.9255	-86.372	-61.4885	-34.9617	-47.5047	-4.62442
-0.676748	0	0	41.1151	-21.1978	-30.087	-88.5637	-0.843425	84.8164	-92.2215	-39.4407	59.9454	-66.2679	-35.3592	-75.1994
0.376087	0	0	-8.37218	29.1381	-92.0174	-10.9546	-10.7691	-78.3475	57.6658	-48.2057	-92.3972	3.07902	-26.6496	22.91
-2.23368	0	0	28.0138	-5.67467	24.7212	89.0333	28.0873	-72.3878	-68.9481	61.0672	-37.262	-42.595	34.3149	83.5819
0.779407	0	0	-32.3675	3.78585	13.9818	-45.6699	48.4732	75.4444	-45.3905	49.1368	23.2273	47.4407	62.8551	-13.2214
0.779226	0	0	12.9701	-10.3271	-67.3192	6.90668	-64.212	-62.683	7.60529	-15.1805	-16.3442	12.9722	-12.2947	81.965
0.333544	0	0	-46.9521	2.82261	50.4395	-18.4159	-50.4218	-11.1995	-30.5361	40.8403	38.2205	40.2327	34.8821	-22.9151
1.0423	0	0	-37.2933	9.12911	-2.29584	-85.113	-11.2667	61.3273	-72.0583	41.283	69.2915	-47.2913	-4.82407	61.1352
-2.43415	0	0	-21.7434	25.5228	-29.0846	-35.8951	-26.675	88.3728	46.4572	-70.1618	-44.0118	-23.4121	61.9118	-64.9588
-4.58161	0	0	22.4457	12.0636	-20.8479	6.65407	90.0718	-5.80652	8.75399	85.6105	-27.4057	-3.35794	-8.2813	38.6313
-1.21263	0	0	24.6772	-9.13925	-9.29371	1.24295	99.3783	9.29472	4.31842	82.3617	-19.1734	-14.0349	-3.63637	46.5635
1.01131	0	0	-7.73286	18.0514	-32.0364	-8.23646	8.36021	-57.3718	84.4876	-47.8072	-88.8234	-14.9356	-5.4554	-71.3588
-3.19673	0	0	20.5791	-17.9697	13.8293	29.6171	-23.9401	-10.3723	-8.65685	19.6278	10.7666	25.0941	28.1368	14.3725
1.76782	0	0	36.5526	6.28885	-40.1944	11.7774	88.2414	45.6607	29.8043	72.0615	-65.4834	-9.92785	-13.1226	102.655
0.44902	0	0	11.9927	-10.8718	80.7243	16.5191	77.2762	-22.8032	45.4976	-8.31904	49.0731	-29.3253	1.77972	-56.3963
-1.30564	0	0	-35.5985	16.7453	-102.116	19.5929	-49.1223	-91.7465	-12.4988	88.5703	101.01	-7.26405	91.3851	8.14344
-0.198743	0	0	-3.94291	30.4846	-0.242285	-63.0956	28.2273	-15.0331	46.5808	-25.6994	-73.5075	-51.4547	26.5893	-3.40293
0.343653	0	0	-28.8257	14.0103	-40.0565	45.8387	-1.13514	-1.09742	-16.322	16.8638	6.33114	33.8709	-38.1537	-57.3096
2.72619	0	0	-19.6477	-10.0703	-91.8689	18.1513	101.695	-30.6455	-90.9041	-10.8791	102.173	-8.49692	94.3322	14.8775
0.797464	0	0	-17.2924	23.0414	-54.2029	-79.7429	24.5009	3.99762	-105.558	6.2172	-6.4114	-97.4945	70.2604	7.86458
-0.108114	0	0	-33.112	10.6644	-23.0173	-17.0155	44.2755	-39.8078	-10.5781	-31.9049	59.0958	21.0124	6.83896	-1.58373
-2.8771	0	0	33.5309	-11.0939	-21.2226	-17.1009	-48.2957	-15.6766	-10.6514	-32.2647	59.6406	21.6481	-0.73311	6.14846
1.16897	0	0	4.45172	-16.0991	37.0283	64.8923	-49.4937	3.38794	-58.3118	-61.752	-0.428047	-66.8711	67.1498	-43.4715
-1.77686	0	0	0.297033	-17.9972	35.0228	0.764355	-24.4449	-62.8713	-33.6889	-58.1178	-5.62582	41.0924	26.1042	-66.8926
1.18832	0	0	-3.52774	21.9971	2.01904	22.2066	-16.7024	24.5827	1.60547	3.77596	3.08239	-0.665563	-35.7467	-38.4945
-0.979212	0	0	-26.1765	7.52739	8.69156	104.761	-59.5787	-27.098	-11.8312	-87.1198	-57.3642	61.6438	78.7185	32.2914
1.88501	0	0	2.74974	34.7864	-10.63	-23.3773	75.9352	6.99286	-13.1948	2.27493	40.9815	59.2765	10.2243	-17.9475
1.69373	0	0	-42.3817	19.2479	-72.851	-9.67799	12.8424	-94.2779	83.5136	41.5534	-72.9637	43.8664	80.6514	-4.90528
2.47158	0	0	0.9842	4.87247	81.893	-21.3968	53.1736	40.9592	55.483	63.2294	-12.1651	-38.8575	-38.5985	46.0678
-3.28912	0	0	-31.9431	1.13111	-90.0732	-1.96042	-6.30794	-89.8852	65.0969	-35.7344	-95.3644	6.29702	-28.1917	21.9865
2.82549	0	0	27.85	15.4211	-46.4158	-33.6435	-64.8284	-4.56557	55.8317	-72.4306	-92.0189	22.2548	-63.3002	29.4874
0.255145	0	0	-22.3837	-4.11616	39.419	-72.035	-78.3547	46.0016	55.1926	20.3118	31.8208	-58.1008	43.1298	41.7464
-2.68326	0	0	6.26002	26.9213	40.768	-7.8036	2.5696	-9.95353	18.5896	10.3958	32.3898	12.7822	-22.6994	-60.7369
1.26784	0	0	-13.4773	18.3586	38.7831	56.6149	-58.6129	7.82043	-67.346	-50.5421	-4.26686	-63.6562	63.6252	-45.8365
0.835215	0	0	-47.4103	-2.75331	10.7279	7.2757	-15.4883	13.2706	25.3394	-45.9881	-33.3088	24.8099	42.6897	22.3613
-5.67224	0	0	15.8667	-22.6543	67.2402	61.3969	90.9834	-14.7246	22.248	79.9877	-29.9859	2.54678	-2.73984	44.2962
0.107985	0	0	-7.13978	22.7662	-44.1256	23.234	-77.9398	-14.0269	12.2396	-22.8094	17.1314	-12.0086	-37.0232	62.5677
0.320527	0	0	-3.86303	6.34698	-0.92031	-103.048	-4.16025	63.4845	-58.1919	33.1928	54.6515	-47.2886	-0.0419782	69.8081
-1.44074	0	0	-4.64138	19.5451	-9.56307	4.08984	98.092	1.62621	26.5375	76.8418	-28.4094	-6.18505	-33.012	-27.6994
1.25019	0	0	23.5684	15.7567	-14.3383	78.6745	-71.9439	-38.6418	-63.9079	-8.77538	-27.9875	-72.8852	51.329	-46.8601
-0.989475	0	0	22.3909	17.0547	29.4608	84.2153	-25.8149	88.3621	-62.3079	58.7803	-34.6458	-40.7615	-83.1836	22.3274
0.76248	0	0	5.13648	-17.4834	47.6636	78.117	-54.682	-72.4678	32.9844	-43.1508	-11.0874	0.419375	44.6721	60.914
2.38377	0	0	-48.2634	7.81467	-38.1719	-21.6966	-34.7589	26.5291	-6.84534	-71.9989	69.344	36.3794	5.97545	4.10484
-0.428956	0	0	-14.8719	11.6858	-101.744	20.0389	-49.0902	-91.7497	-12.6753	89.0162	100.796	-7.12499	91.3842	8.1877
0.907855	0	0	-23.4732	-6.70286	-25.7901	51.206	72.7719	4.95496	-18.9549	46.5092	49.1434	39.9778	37.8932	-15.3858
-0.918529	0	0	11.0775	-7.00361	-10.1435	-31.7044	-48.5938	-12.6315	-20.0918	53.4516	41.8238	65.4393	-0.0388215	3.21795
1.19715	0	0	-23.6748	21.0891	-1.12863	-51.4689	22.3672	-33.7704	41.1109	82.3262	-68.2191	-63.3892	66.3425	-30.5684
1.94756	0	0	-21.6314	-17.1224	63.6563	-10.8288	50.0059	23.738	88.4363	-3.27078	62.498	-23.467	23.3151	-50.6867
1.49008	0	0	-52.5265	-1.03633	21.7642	-37.1421	61.1851	14.1284	-43.2869	62.0988	25.1437	43.885	48.7812	-9.54295
2.47837	0	0	43.2372	-2.93747	-15.3794	-60.9574	14.0022	-29.8822	49.5073	3.92376	22.117	-37.4984	-65.6592	-70.1985
1.08795	0	0	12.1776	15.8396	-81.4302	42.8285	-29.9247	65.6472	-12.4835	-90.1531	-51.1075	76.67	86.5091	-35.3226
-2.38118	0	0	24.8459	-9.14065	14.5938	56.8955	3.67988	-14.8227	15.3503	-71.2727	7.3216	-14.3782	12.1322	27.9791
2.78775	0	0	10.5107	-18.8732	-42.1955	78.6642	7.1326	-72.2862	-22.7377	-63.2817	-72.0817	1.25272	-71.4557	-36.9474
0.758768	0	0	-7.7474	-8.78076	74.526	-49.8271	-55.1972	34.3714	-25.9716	70.0541	8.82016	94.0274	-84.0675	-17.5029
0.390358	0	0	-16.5404	10.9708	71.5409	61.8515	92.4578	-14.4863	97.3861	-37.8261	-75.3349	-24.6066	8.63371	42.6589
1.05636	0	0	-13.613	-21.182	39.1968	52.3222	47.0456	57.25	-66.7753	-51.2172	-2.70843	-55.3872	-49.2786	39.9522
1.79759	0	0	12.0666	-11.6867	79.2685	10.037	79.2565	-30.8805	75.2501	-9.17073	45.2371	-30.6506	8.55511	-71.1859
2.52904	0	0	-0.890764	38.5977	-3.15763	-66.4292	29.7777	-15.8312	46.5542	-26.234	-72.5387	-50.4453	26.5893	-3.40293
0.971945	0	0	-25.1216	13.2137	40.0967	-90.1753	-63.0884	25.9512	66.6852	45.4635	-1.47331	-83.7803	-42.078	76.7532
0.656746	0	0	-39.0786	-2.76743	100.805	-15.905	-30.5981	-84.2834	-39.4159	-6.72321	-50.245	-12.5843	-13.4962	23.0442
0.786067	0	0	-23.0152	-12.7784	-41.6366	-20.678	56.0455	-27.5609	-7.41758	-68.0651	69.0298	31.4498	-0.73311	6.14846
-0.745056	0	0	3.34276	29.2388	0.394288	32.4118	-10.2377	2.01827	13.4133	21.6542	11.6597	33.14	-32.7895	-9.84273
-0.584472	0	0	47.3915	-8.35649	36.367	3.78443	-13.5242	33.7897	-37.54	-55.3257	-0.502877	47.9754	29.3022	-68.9743
-1.59854	0	0	22.2123	-2.52222	-8.45161	48.9775	-0.280936	-15.6233	2.8323	-48.1025	41.3403	-9.22149	-49.355	-41.4626
-1.30844	0	0	-40.4063	7.02172	13.184	-39.1898	45.1503	78.1163	-44.3384	59.2367	26.6552	42.9375	63.9812	-14.479
-2.36987	0	0	-42.3804	-9.1937	41.3967	-67.9568	-70.1497	43.4601	47.2745	37.3945	65.788	3.58878	44.305	42.1362
-0.0815663	0	0	32.1964	0.671221	-20.6758	49.1893	75.9339	11.7498	-28.6446	42.031	48.7843	35.0068	40.9454	-17.6899
0.505002	0	0	-17.808	-24.6555	-23.6241	-87.6426	0.407892	73.3972	-92.9718	-33.2033	60.3374	-67.692	-38.641	-80.7901
0.944384	0	0	-31.9365	-2.67909	-2.89937	-24.7864	28.0726	76.2977	-15.6901	31.0592	58.7699	35.0484	-0.73311	6.14846
0.692515	0	0	40.847	-0.210668	-22.2143	-2.21851	-32.2656	-82.1266	-1.91752	64.1824	-25.1352	-4.66364	-30.2552	-26.966
1.98603	0	0	-26.9761	-8.56816	36.3003	50.677	43.7992	64.2618	-35.3892	-85.816	4.83244	-52.8839	-50.3826	38.581
-2.73488	0	0	-14.6331	-9.96865	73.6183	64.659	92.3875	-14.525	17.2408	83.2885	-30.6628	1.96867	13.7666	48.415
1.06724	0	0	-24.7835	-5.78668	105.881	1.79533	39.2602	1.77599	-76.5283	18.3943	85.5934	-27.9942	62.1995	13.3803
-1.72192	0	0	11.2966	11.8969	-10.5717	1.01982	98.4994	15.5724	1.92954	77.7525	-18.9256	-12.142	0.554199	49.4182
-0.248079	0	0	16.1549	26.0163	-5.46614	60.2528	50.3738	4.96978	3.0176	-51.5075	5.77254	-18.786	52.6963	4.6545
2.37454	0	0	-16.8373	26.4264	58.4704	19.2069	32.5071	13.5517	59.5452	5.0387	17.626	-29.2296	-18.3609	-37.4739
-0.513753	0	0	6.20048	-16.9333	-41.5473	-20.6084	50.4674	-30.279	-9.60196	-2.7789	69.1556	30.6319	-0.73311	6.14846
1.51866	0	0	32.1556	-2.21982	-39.8218	-10.3121	6.2932	-56.9006	95.06	-40.448	-89.2975	-16.4623	-3.43038	-70.532
0.824586	0	0	-35.9993	6.267	-4.26419	-62.3036	19.5437	-20.7181	-46.1189	-72.8382	-60.8201	22.2374	26.2761	-12.3501
1.25034	0	0	5.58107	-19.3071	-13.3576	30.4875	-24.1149	-43.8348	-34.5242	-42.7043	-7.48813	81.6008	-30.6798	1.27855
-0.0127167	0	0	-2.4656	16.3569	32.4951	-66.0261	-68.527	39.3011	48.6511	23.8443	36.0372	-64.5241	52.5978	28.242
1.41863	0	0	8.01376	-10.2438	83.0682	21.5666	60.1611	-9.50696	58.9193	-13.7203	43.2206	-33.7893	9.83781	-69.7731
0.885583	0	0	-23.5039	8.5084	-7.33923	19.6999	-16.8449	-79.1003	14.5123	69.5324	-26.5715	-22.4658	-30.0087	30.1786
1.47568	0	0	-13.2217	4.4343	-3.41034	10.2102	-25.4225	-33.7276	2.00741	-30.599	-35.6035	25.405	96.2884	23.8676
1.3243	0	0	-11.1128	9.29615	79.387	10.0005	62.5497	-9.33511	69.9635	-11.3937	45.1561	-30.7939	9.83781	-69.7731
2.93602	0	0	-10.7849	1.91992	-53.4441	-78.8402	26.1865	3.3732	-108.162	9.72319	-7.57244	-97.603	70.2568	7.86587
2.1842	0	0	1.19693	-22.6306	42.9528	-37.8863	-53.15	58.295	-58.2532	6.87722	-48.9722	38.8108	-10.2025	-19.2949
2.37168	0	0	-15.9902	1.85525	-27.9982	20.615	-34.8825	-4.13034	25.2014	22.0173	-10.2827	54.1893	-27.1182	-1.68641
1.21467	0	0	41.6561	7.90756	-4.52205	-97.9181	5.67751	65.3264	-58.5185	31.8421	58.5914	-52.4414	-10.95	63.2416
-2.18895	0	0	15.1692	-8.93511	2.04158	81.03	5.02857	28.7188	-78.3831	-30.7751	-23.6504	-92.303	35.1047	88.2529
-0.586581	0	0	37.83	1.22934	-18.8853	5.97049	98.0829	1.64358	5.5295	83.6682	-19.754	-17.1265	-33.3237	-27.3475
-0.00681737	0	0	33.2512	28.07	12.8346	-40.8755	54.9875	74.7823	-44.6897	58.0585	23.3909	47.5452	62.2839	-15.5475
1.72119	0	0	-47.349	21.2859	48.8008	46.5827	66.001	52.9004	-44.0192	-70.0359	8.58785	-45.6129	64.0357	45.0118
-2.46033	0	0	-8.39775	-21.3898	48.4252	-28.4415	-56.5946	62.4082	-48.2936	18.3862	-41.4574	48.7157	-14.9108	-18.3058
0.446374	0	0	-15.9763	-6.97598	13.3595	-16.7078	46.8171	-35.4116	-14.5866	-23.5025	43.9595	72.2024	-0.73311	6.14846
-0.882284	0	0	12.1988	9.53499	-31.5734	34.0574	-35.2939	-10.1972	-37.6968	-42.7168	-9.66813	65.9494	-25.7292	-3.03196
-0.861966	0	0	29.2072	2.65533	33.7749	-68.2282	-66.0062	39.4755	49.5124	23.3078	35.5625	-64.3035	53.7414	32.5643
-1.76151	0	0	14.2657	13.5778	-25.5241	53.2153	75.9353	11.6603	-28.3681	42.6763	34.0482	51.5448	38.6829	-15.3903
-0.624641	0	0	-51.2356	1.95048	-58.5945	-7.0775	10.0194	-95.095	81.0009	39.2576	-73.1407	38.564	-90.5426	4.99355
0.700293	0	0	41.0397	-4.05621	-27.4638	70.3073	-52.522	37.4936	8.76989	10.7476	-9.27668	18.0645	-11.5522	-90.4695
0.624655	0	0	30.5999	-7.72758	-22.0213	-17.6006	-46.2692	-19.4182	-10.9221	-33.876	60.7494	22.782	-0.73311	6.14846
-3.50808	0	0	18.1951	26.2502	11.9415	56.9776	-0.172114	-15.5014	3.3259	-53.958	43.5378	-2.23732	12.8709	22.8531
0.901838	0	0	-36.3804	-2.77062	-67.4371	16.0537	-49.0073	-71.3923	15.1215	-37.1663	-41.7072	19.9796	-15.5593	79.7577
-0.11802	0	0	-6.16847	15.6143	48.6605	10.9836	76.96	-22.5354	56.5888	27.1771	-67.0046	14.9763	17.475	-47.2421
0.0791115	0	0	22.4739	18.9838	-37.1674	13.9527	82.0565	45.4762	15.2045	71.9761	-28.6375	-20.4669	-11.7072	106.642
-1.22114	0	0	-2.9311	-17.432	70.3359	16.053	-41.1142	4.08837	59.427	-14.2067	49.1043	-19.8856	8.65332	-70.16
1.07417	0	0	-21.5904	6.36424	-2.62927	-100.184	-15.2147	55.9548	-58.2286	32.4788	54.6871	-48.2258	1.45343	72.0068
0.919776	0	0	11.2376	-2.3161	-37.1112	14.0183	85.9164	42.1589	11.2882	68.9002	-28.2637	-23.347	-11.7116	106.626
-1.21152	0	0	-9.18239	-15.3925	27.5405	86.2309	-21.6556	83.9529	-93.6859	38.0728	-24.6229	-52.2397	-71.7591	14.7687
-3.52631	0	0	-25.1981	-20.7786	25.6236	24.2226	-9.6918	6.83671	26.4525	-27.6202	13.6063	-1.87732	-37.4825	-39.6723
2.11337	0	0	-19.8592	19.487	21.2381	-40.2019	64.6929	36.35	-46.0759	42.5952	35.4297	31.2883	61.099	-17.1534
1.63334	0	0	1.20204	-6.07321	25.9894	-9.06848	27.4563	73.4677	-16.8827	-40.3854	46.1607	20.5951	-0.73311	6.14846
1.23646	0	0	-36.0544	33.014	5.17225	-11.2832	47.0659	-36.0767	-11.0507	-15.6475	37.4582	61.5047	-0.73311	6.14846
1.78699	0	0	45.8958	-8.7737	-31.2756	-87.0821	-0.0604082	84.9252	-92.0988	-40.5449	56.6663	-70.0838	-37.8134	-79.7117
-0.236341	0	0	39.4586	-0.84775	-14.1019	32.1685	-20.0229	-52.8577	-51.8067	-31.3431	-9.83721	75.4495	-26.855	1.17013
1.14431	0	0	15.1623	11.0655	-56.619	18.9617	-64.9585	-60.6324	7.18475	-10.3586	-15.0516	10.4078	-3.61109	85.3647
-0.465816	0	0	52.7382	-3.93084	-87.8261	-32.4748	2.80531	-37.7756	-44.2073	-2.02413	-47.2334	2.72759	-16.7126	19.5508
-1.85487	0	0	40.1534	-19.2352	-18.2636	66.1363	36.2712	-63.5865	-52.8921	-13.8121	-45.2409	-41.0487	-17.9414	-94.9531
-1.53494	0	0	36.712	-2.99915	-6.5175	-25.657	44.6677	-32.9667	-22.2175	52.8804	42.7572	62.7394	-0.73311	6.14846
-6.28797	0	0	16.8843	-28.5031	14.2648	61.4565	25.0028	29.315	11.4129	-70.1872	7.68838	-13.9706	9.00848	31.7968
0.792272	0	0	-4.59854	19.0353	-0.0972696	-86.4557	-12.6348	62.3329	-68.3736	40.1561	70.2892	-44.2372	-2.26831	64.0976
1.8168	0	0	39.359	3.29447	53.8678	-1.17114	64.4832	29.5966	95.6693	8.65292	59.8024	-18.3893	10.1288	-50.7977
-1.81812	0	0	38.991	-11.8583	-66.4335	66.9274	2.61854	-78.4803	6.90893	17.5918	-31.9496	-20.4454	-65.9217	53.8387
0.312596	0	0	-2.26261	-18.7147	13.9656	-47.4249	43.8436	79.4744	-44.2279	59.6098	33.1341	30.0694	63.3857	-15.974
-1.28661	0	0	25.7902	-11.5743	82.5527	-45.2987	-76.2716	2.50889	-25.1776	69.8677	15.423	85.8279	-86.3307	-19.488
2.65764	0	0	26.2971	-11.15	-42.0827	78.0595	4.74778	-71.8817	-22.7705	-63.1453	-73.7697	0.826777	-70.3976	-37.2131
1.13482	0	0	-11.534	-23.6075	21.0476	-40	64.6917	36.3509	-45.7659	41.7339	33.0391	37.5105	63.1418	-14.3608
-0.514072	0	0	-41.2579	25.9856	-40.5563	-6.80498	23.3458	-54.0301	87.5641	-45.7157	-85.3955	-24.2288	-4.76494	-69.707
1.48881	0	0	43.3404	-8.30439	-23.0588	-87.0798	0.408696	73.4032	-92.9863	-33.0066	57.2689	-68.5258	-38.641	-80.7901
0.507134	0	0	-21.0792	-16.1779	33.1595	-65.8392	-68.1097	39.079	48.6663	23.8302	35.9025	-64.6354	57.4039	29.3131
0.0114351	0	0	43.9914	3.90101	72.8143	33.4561	31.0681	13.7907	48.6765	1.17842	29.0894	-39.0107	19.5905	-28.4559
1.87024	0	0	-0.42171	-3.29683	-67.5335	16.2242	-47.4067	-69.4404	15.2864	-37.229	-41.773	19.9258	-15.3583	79.9547
0.0931522	0	0	17.3381	-6.89143	-74.9368	-42.3237	-7.06037	-43.62	22.9359	-85.171	-59.023	-34.0938	-46.0823	-5.34317
0.04485	0	0	1.34434	-7.34249	28.4444	17.4711	23.4058	32.3803	12.6883	-58.3315	25.5149	16.8065	-41.9221	-62.2226
1.82182	0	0	17.6099	-39.0765	-26.1961	50.6085	57.2711	-26.6377	-26.1176	46.7037	48.3847	39.7829	30.1598	-23.0395
2.50145	0	0	30.6003	12.8865	-25.3557	50.4233	72.5365	4.66506	-24.3863	47.3996	48.5097	40.1322	38.6633	-13.5225
1.40143	0	0	-34.1187	18.9193	-22.1219	-20.5676	-43.9072	-27.7403	-18.2986	-40.6455	68.2281	29.5063	-0.73311	6.14846
0.267716	0	0	23.0108	-12.1186	7.69688	-44.206	47.8221	75.899	-44.2291	49.7941	30.9012	36.4373	65.3165	-15.6851
0.712567	0	0	-18.6844	5.51523	-66.9464	16.6984	-48.2915	-70.3771	0.075537	-34.6434	-43.4233	15.5927	-15.297	79.8934
2.02796	0	0	-25.3053	-11.8543	-55.2991	-62.4214	65.7779	-58.2791	-93.9883	-17.8912	30.3896	-86.3914	4.00802	-27.044
1.72095	0	0	-17.2864	19.9454	28.4695	82.3234	-2.6717	102.58	-62.3551	58.4774	-34.6324	-40.7272	-83.6384	22.5756
2.27705	0	0	-22.164	-5.64307	-34.6008	-36.7891	-23.1755	89.9597	76.2774	-32.9924	-72.9904	-24.7092	55.1795	-64.618
1.4656	0	0	14.1337	13.7113	-33.0059	-37.6399	-12.2998	95.2017	91.3414	28.0042	-42.6892	-29.8486	57.8988	-65.4332
-2.4887	0	0	6.95775	-4.74779	34.687	0.278879	-27.6865	-65.7658	-36.3503	-56.3984	-3.06462	44.4217	24.5924	-69.3079
-2.64821	0	0	-17.8546	-24.6643	56.242	73.6787	-97.7271	-12.0814	16.5196	72.3112	-36.0127	-3.71519	49.5111	-74.9922
-0.887764	0	0	-27.5243	-19.7167	66.3555	-3.91671	21.8437	57.887	82.175	-6.89078	60.6698	-27.1138	26.4572	-49.8512
-0.0125647	0	0	51.6396	-3.57989	62.2887	31.962	86.9187	-37.8856	25.7526	-0.452704	17.347	-29.5814	9.66898	-40.5346
1.74855	0	0	-10.4492	16.5427	-29.9946	-35.7058	-3.71288	101.925	46.48	-70.1648	-43.7353	-23.8594	61.8935	-64.9603
2.07552	0	0	-14.9083	19.869	-6.4224	-23.4022	-47.0556	-17.9203	-20.5934	53.2568	33.3047	57.2612	-0.73311	6.14846
1.2191	0	0	13.3958	21.918	-72.7367	-43.2687	-1.94212	-48.2785	36.2451	-92.1671	-62.3384	-34.8531	-45.507	-4.77847
0.231941	0	0	33.6856	-25.866	2.83867	11.6242	-9.85763	18.2344	-2.75231	25.8495	-2.87487	6.96825	45.6262	19.1729
-1.67209	0	0	47.0901	-15.4489	-81.0326	43.3275	-29.8161	65.6069	-12.7859	-89.9812	-52.7201	76.8643	86.6521	-36.0358
0.863319	0	0	-39.6398	14.6738	-0.588965	64.1998	-72.1352	-21.6337	34.23	-51.0609	-15.9177	22.5609	-40.748	62.4954
-0.607114	0	0	-2.97418	-17.0217	8.81089	-7.88742	48.0817	-25.2276	-10.1811	-2.85927	49.5043	55.6505	-0.73311	6.14846
-3.91862	0	0	-15.7603	-0.580365	57.815	-52.4514	-75.0004	6.1736	31.1578	40.7835	21.8381	93.7904	-76.9829	-6.70527
0.85122	0	0	-9.46391	34.3899	23.7094	35.6882	4.87353	27.3361	10.958	24.3887	-17.9728	34.558	21.3052	70.4753
-0.489754	0	0	-28.0942	20.9841	-83.9975	37.9105	-27.6765	54.0812	57.2022	61.5336	-16.1548	-32.1149	-32.8445	47.7743
-7.31996	0	0	-10.6025	12.4163	39.1984	-31.3021	-61.0692	66.9701	-53.5023	11.2059	-42.2865	47.5826	-13.5494	-17.7654
2.27312	0	0	14.0601	20.4904	-77.9554	-37.6539	2.42405	-37.2622	-34.2673	-10.8328	-51.4505	-1.28857	-47.2601	20.6572
1.8917	0	0	34.7827	-2.86085	74.0086	-26.2398	50.078	16.5001	61.2468	46.8515	-11.7675	-44.4626	-25.3218	47.3699
2.17325	0	0	-42.7206	8.41188	26.1357	-82.4613	-51.8127	-41.4518	19.1419	48.6436	73.192	5.32968	-80.3215	-56.1269
1.10881	0	0	30.1642	3.11673	-2.19159	-104.084	-11.8605	56.5675	-56.9037	34.7865	57.8001	-47.5489	-2.98885	72.6971
1.01628	0	0	42.1472	-4.28322	7.52809	-9.47155	47.1705	-35.8439	-15.8644	-28.7478	63.9428	46.9599	9.82283	3.44528
-3.35162	0	0	-43.4369	11.4262	-7.16412	51.3933	23.7437	31.619	17.1352	-70.81	41.7051	-5.86286	45.3041	5.8707
0.709321	0	0	7.47429	-30.8335	34.09	-64.3471	-81.3824	30.833	53.0644	22.4831	36.3647	-66.2282	56.074	29.215
-4.11222	0	0	0.300443	-30.5914	-1.96042	47.3742	18.8748	18.6225	26.9882	-42.7437	26.3497	14.1239	44.7025	1.47634
-0.590563	0	0	39.2373	-0.565618	-42.6665	76.3976	3.4769	-72.3254	-22.6731	-64.0842	-71.1591	1.03091	-70.3976	-37.2131
-1.27878	0	0	-23.5868	22.9018	-59.4299	-66.9718	39.8167	2.87596	-93.9346	-17.7963	34.6204	-82.2542	0.848838	-30.4506
2.74116	0	0	-19.3056	13.9686	-12.1175	-23.0793	40.4103	-43.0841	-12.6373	-1.49818	49.1021	58.4142	1.64391	-4.9415
1.77914	0	0	-14.5956	-4.03341	-62.4321	-29.1161	0.410434	-32.9974	-33.8665	-11.0979	-50.351	-1.09474	-48.2687	24.6015
-2.68286	0	0	7.23701	6.95234	-8.3061	55.2834	-9.54161	7.33082	2.97443	-51.2028	5.69415	-18.8502	53.322	5.68491
0.403193	0	0	16.9738	-21.6057	-67.3357	13.9516	-64.9948	-54.2853	9.12112	-34.2309	-43.0039	15.8975	-0.596249	89.6273
1.33485	0	0	25.2657	-13.5355	-53.838	39.0824	-9.90223	5.6325	10.4385	-56.8123	19.7995	8.37635	-49.1204	-24.8818
-0.71307	0	0	37.1298	-8.95861	3.54082	13.5047	-9.09898	-22.1748	-4.65392	24.4441	3.21003	2.51779	40.5161	20.2204
-2.87351	0	0	3.04897	18.6537	-59.6962	38.5443	4.07983	-9.39845	32.2377	-21.2422	7.08904	-4.69799	-56.2094	-17.4327
-6.64196	0	0	29.78	27.3759	41.9617	-31.9741	48.955	-56.9668	-59.1085	6.65587	-35.7346	50.6302	-14.3787	-20.6104
0.107753	0	0	-30.3208	-2.26158	13.9562	-47.3406	49.3514	75.0004	-44.2725	59.4279	32.9135	30.4883	65.3165	-15.6851
2.27868	0	0	-28.9998	9.79377	56.5898	-1.41559	28.7528	52.6602	95.1594	6.27433	63.5037	-17.3518	26.4572	-49.8512
-1.83962	0	0	-37.7882	-9.64001	-7.01754	-99.6894	4.89062	63.677	-66.9477	26.3795	58.1768	-53.5536	-10.3953	64.2217
1.36352	0	0	-44.5604	-6.71087	56.6973	73.375	-75.6098	-37.8161	16.8035	73.1884	-35.3698	-5.10832	49.5097	-74.9929
-0.288449	0	0	19.0812	2.2261	49.8769	43.8918	65.862	52.2477	-39.9266	-73.4422	14.9875	-46.2796	64.0357	45.0118
-1.59747	0	0	10.0877	14.1551	57.1044	-64.5237	-75.0627	6.63165	37.4294	36.4978	19.7851	-72.1465	-69.1341	-8.15914
1.75846	0	0	-7.33431	37.6231	-53.7931	38.9698	-9.90519	5.61193	29.4061	-14.0516	18.9415	7.00091	-49.1185	-24.882
1.93324	0	0	-4.09843	-25.6062	8.42403	104.7	-59.5785	-27.0998	-23.5849	-89.3456	-56.8889	60.5453	78.7185	32.2914
-0.980683	0	0	44.4456	-11.859	76.1765	59.6209	89.863	-0.889152	-2.94415	62.3461	-20.1192	-14.5626	-2.05922	37.2231
0.573441	0	0	22.7696	-4.2318	26.0612	-29.9302	61.1665	18.2317	-36.9135	32.6203	39.3567	28.5485	27.9128	-23.7078
0.267081	0	0	10.3548	1.32406	-11.594	83.2044	-93.9907	-14.9657	-65.4702	-12.4763	-19.8357	-79.4337	36.9946	-38.4332
-2.73521	0	0	-1.13454	0.692704	31.4278	62.584	-51.0721	3.95491	-68.7746	-47.9172	-7.07061	-63.5326	67.1498	-43.4715
-1.3422	0	0	2.62767	3.43409	-4.04725	55.6664	37.259	32.0166	16.7907	-36.2475	-31.2036	20.3175	48.0211	7.63213
1.50866	0	0	8.75184	-2.05199	-30.416	-86.227	2.96471	85.0685	-92.3517	-38.1207	59.8333	-66.4277	-34.3853	-75.1684
1.12325	0	0	0.841871	-7.96662	3.92796	-63.9867	23.6118	-19.8432	40.4386	81.8806	-69.0585	-64.5977	23.4424	-3.90777
0.212743	0	0	6.34433	10.3747	56.3012	-27.7414	-53.5508	58.8143	-71.803	3.57401	-46.4757	44.0287	-11.6992	-15.5889
0.567153	0	0	5.67461	-15.2056	6.24571	47.6259	3.2443	-17.0928	23.9501	-66.7809	35.7186	6.3045	-52.8306	-45.1825
0.788044	0	0	12.7015	-13.3815	105.937	2.04907	34.5386	-1.87394	-76.3842	17.833	85.6174	-27.9004	61.4251	13.9481
0.470418	0	0	-1.50123	19.2815	-0.0285714	-63.0048	33.306	-18.559	47.3923	-33.0965	-73.1271	-57.2972	21.4556	-3.80209
1.03882	0	0	34.1062	-3.73848	-24.7093	52.7953	72.7536	4.92475	-25.6607	47.0437	45.8753	44.0807	37.1214	-14.3722
2.01343	0	0	45.9532	-17.2149	54.187	-38.0332	52.3019	-64.7311	-52.2691	17.8857	-42.0132	49.5534	-11.6992	-15.5889
-2.2228	0	0	24.6119	-3.89102	14.0923	60.6714	36.1177	40.3445	29.2454	-60.0054	10.4551	-13.4249	11.1628	34.267
-1.95652	0	0	43.5003	-8.42285	-11.2238	1.66009	98.6043	15.2281	2.32185	79.1041	-15.9871	-14.505	0.554199	49.4182
0.0208577	0	0	-1.54122	-8.02795	26.0586	-29.934	61.1665	18.2317	-37.0461	32.6013	39.4361	28.7915	27.9129	-23.7074
2.72478	0	0	14.5322	19.9741	-88.4251	1.738	-6.30527	-89.8782	65.4803	-34.5021	-95.818	4.98803	-27.7704	25.3041
-2.97686	0	0	-5.60593	-23.5724	47.1298	80.3868	-62.9833	-59.0957	30.5863	-42.1367	-1.84865	-8.0237	45.6064	61.1004
-0.272398	0	0	-5.33052	-4.61322	14.2553	-46.422	46.0562	77.3116	-45.3963	49.0422	21.8729	49.1128	62.2839	-15.5475
-1.21454	0	0	1.82017	20.5323	57.2734	-51.7283	-75.7179	3.77722	41.225	32.7043	15.6609	-68.478	-81.5192	-8.78812
1.38559	0	0	-3.25486	-2.67772	19.5702	-39.4083	64.8685	36.2341	-44.3064	37.6325	30.2637	41.9645	62.81	-16.233
1.65786	0	0	-4.40623	4.53132	-52.556	-67.9587	66.8748	-57.3114	-97.4631	-15.829	32.6331	-85.328	1.07623	-26.4459
1.54212	0	0	-9.73804	-25.2932	12.6736	24.038	-20.4594	-14.2915	-4.0651	24.9662	9.03947	24.2348	25.9573	14.1909
-1.23079	0	0	36.8106	-4.65627	-7.11886	-13.8864	-45.7019	16.6776	-15.5738	49.9053	60.7082	36.2506	5.97545	4.10484
-1.57258	0	0	-4.40894	-16.2067	14.3965	57.6336	55.4491	2.9557	7.42766	-67.2067	5.25361	-17.0227	12.8421	22.8567
2.38114	0	0	-26.66	0.605005	4.66034	104.929	-57.8288	-28.7765	34.1983	58.9973	-58.5288	26.7068	84.1829	38.5693
-2.56631	0	0	17.3106	17.1058	-65.469	-27.0409	-0.380959	-29.4454	-31.0636	-13.3377	-55.3513	-18.7731	-44.9804	24.7889
0.547879	0	0	28.1895	3.80534	5.64296	52.0637	15.4446	24.3808	1.42156	-49.2533	28.8675	10.1493	51.1975	0.353403
-1.7588	0	0	21.4832	-15.9173	70.8397	61.2799	87.6641	28.8278	31.4958	73.6753	-74.2383	-14.4501	9.93054	43.7496
-0.528128	0	0	-18.7253	11.7889	-88.3223	-8.65846	-15.8371	-77.1838	-43.7207	3.28712	-78.9437	17.1624	-25.8458	28.5758
-1.46913	0	0	-30.5977	-9.90565	-73.6086	46.8891	45.9442	20.9402	38.7508	50.7837	-63.5007	14.8887	-56.4294	68.9009
0.0632322	0	0	4.23755	-12.3471	-23.7513	-14.5727	75.0353	8.34612	-10.982	-37.8427	60.3363	18.4615	9.4845	-18.7535
-2.02904	0	0	-26.5602	-6.43145	-3.56755	14.212	-25.2893	-30.1897	9.09239	27.5585	4.29345	4.93839	22.7809	-78.9362
2.38385	0	0	39.7464	-19.6354	6.47325	-6.19862	27.8993	73.919	-10.0481	-58.244	51.0051	61.1639	-0.73311	6.14846
-0.261926	0	0	-49.3074	2.12068	37.5443	-23.5125	-40.3278	79.0122	92.4674	5.94131	39.4854	-25.7929	9.8997	59.5703
0.435176	0	0	-20.2756	-19.3291	59.0393	14.1787	74.7627	-33.7236	64.5083	-10.0703	27.3019	-26.5636	-17.2012	-41.7916
-1.03613	0	0	-9.78352	17.7027	5.84695	16.4527	-20.6009	8.92694	-8.12957	11.8399	4.50061	10.0651	28.7608	10.1204
1.84708	0	0	-9.478	10.2491	38.1411	-58.414	-81.2162	31.2177	22.3857	40.3941	61.6691	-0.336393	56.9937	28.5455
-0.151801	0	0	32.1103	-10.587	15.9113	-91.6164	-63.7206	21.7784	-9.58585	78.953	82.1251	9.50209	52.0969	82.5873
0.0517881	0	0	-23.4052	12.3673	68.5329	61.736	88.908	29.6734	21.7223	80.4282	-31.0794	0.918214	8.53071	42.375
2.45125	0	0	28.6345	9.99913	-12.7917	-72.9836	18.1547	-31.3677	1.05237	40.4194	-64.3012	-54.3621	-61.5338	-59.9823
0.030533	0	0	-14.0986	-1.8255	57.303	-3.95381	45.9238	21.6315	95.3542	7.0651	60.5167	-16.6993	25.7208	-50.6553
0.765967	0	0	5.47216	-11.9962	-65.7024	-28.8783	-1.25061	-28.1183	-30.0319	-14.2833	-51.0698	-1.3079	-46.4496	26.2759
-1.26537	0	0	-11.4577	10.7997	-29.4109	-35.7063	-1.34392	103.575	47.1859	-70.1595	-43.8618	-23.655	61.9052	-64.9593
-1.25011	0	0	-34.5023	2.13388	1.069	-36.819	-50.711	-53.282	-40.0693	32.8782	44.0953	25.4279	10.2243	-17.9475
-2.19375	0	0	3.45357	17.3525	-2.21366	-34.3217	-50.6779	-52.4395	-25.9593	50.2822	45.5676	59.1262	6.83896	-1.58373
0.353416	0	0	36.4526	-1.7617	2.84291	11.6134	-10.7179	17.9704	-2.37081	26.0532	-2.86335	6.99749	45.6254	19.1735
2.11366	0	0	16.0347	27.7146	-40.6564	-6.75968	18.3424	-56.0615	87.5099	-45.8178	-85.9171	-23.9443	-4.31824	-71.0655
1.90846	0	0	-0.594442	42.5767	22.609	34.8224	4.87351	27.3358	14.0021	21.6092	-20.6485	37.897	19.6565	69.8866
1.54893	0	0	-15.6242	-23.6238	25.5074	-10.7048	-37.1596	29.5081	-17.8702	-32.4946	63.1504	45.4801	-0.73311	6.14846
0.0801594	0	0	21.4471	3.46359	38.6061	-58.9521	-68.2021	39.2507	22.256	39.1242	61.2659	0.481471	56.7299	29.6562
3.12148	0	0	-22.6634	20.9643	53.4748	44.5143	65.864	52.1303	-43.818	-70.1572	13.0845	-45.6129	64.0357	45.0118
-2.2523	0	0	-28.8381	-13.2942	-12.2635	-13.4306	-43.7168	-26.4703	-5.29861	-75.1089	29.9439	65.6488	5.97545	4.10484
1.65794	0	0	43.8607	-21.18	-24.9139	26.0406	-11.2438	39.2515	-28.4796	-29.1392	-7.46012	80.416	-30.6798	1.27855
1.77791	0	0	-4.37376	-15.5241	-27.8614	20.1726	-14.1123	34.4458	24.7999	22.0252	-10.0012	54.044	-27.9452	2.4436
-1.22763	0	0	-21.1609	12.2391	-38.7787	77.4	5.53115	-71.9386	-25.3943	-62.1177	-68.8286	-1.24465	-73.9267	-35.8495
-1.29124	0	0	10.8689	18.1451	-66.8198	-60.6693	17.1819	-10.2304	-58.178	42.5786	9.84972	-98.0655	-6.23333	-37.5483
-1.55694	0	0	14.4669	-25.9438	-39.8739	78.3035	3.15378	-72.9144	-26.7695	-61.2961	-68.6575	-2.24489	-73.9267	-35.8495
0.845994	0	0	8.33714	0.382199	4.04048	-63.6345	26.2743	-32.5818	40.6136	81.7255	-70.0575	-61.3728	21.4556	-3.80209
-0.684935	0	0	-33.5388	-2.70552	105.963	2.16458	39.6126	2.36022	-76.4104	17.9417	85.5057	-28.1463	64.4461	15.2236
-0.199206	0	0	44.9256	20.7383	-8.0977	-62.2777	22.5682	-20.0008	2.92368	41.3761	-73.2446	-47.9392	23.5059	-5.7928
2.36799	0	0	3.46073	24.1712	26.474	21.7616	-20.4338	22.7619	17.5533	-37.4141	-4.56176	21.1486	-37.4647	-41.0745
-2.54315	0	0	0.111334	12.2321	38.4078	-62.5171	-79.6445	31.4084	22.2138	37.2719	64.8604	-0.25196	56.074	29.215
0.782555	0	0	-12.2797	14.7616	6.2195	104.324	-60.9487	-23.984	-7.37635	-83.8631	-58.6961	58.9476	83.803	39.0663
0.279738	0	0	3.197	28.9767	32.4093	-64.9422	-81.0486	29.6553	48.1341	24.2644	36.3334	-64.7823	56.9937	28.5455
-3.65683	0	0	-4.60256	19.1112	-92.2563	20.3254	-47.5121	-91.8933	-26.5952	-80.1907	96.0452	-11.089	93.7704	13.2801
0.799509	0	0	31.6212	-26.3384	16.1577	4.05129	-24.7494	7.62153	24.9517	-45.0854	-25.8664	19.5246	35.4442	24.1394
-0.278951	0	0	5.47769	-13.4965	-73.6292	46.8892	45.9451	20.9407	38.7618	50.7359	-63.491	14.9249	-56.4294	68.9009
2.31721	0	0	-1.52854	-11.4733	63.7342	-11.025	48.0336	23.923	92.6263	1.77683	63.6618	-26.9272	25.8455	-52.0843
-1.28125	0	0	-10.4636	-40.3316	-23.8464	-15.5339	44.4425	-33.1406	-10.9129	-38.111	58.7152	23.7307	-0.73311	6.14846
-3.11699	0	0	19.0091	14.8479	-30.616	34.9345	-13.7962	33.7874	-51.6627	-35.0609	-7.90009	63.3466	24.2694	52.3963
0.860051	0	0	0.556061	1.90679	-37.7282	-23.2707	17.2212	76.0836	-6.8411	-71.7828	70.3712	37.3622	-0.73311	6.14846
0.959598	0	0	27.8827	-2.45724	80.3586	-28.9425	49.5065	37.0461	61.0222	57.0127	-12.4902	-31.7619	-22.8625	42.5023
-1.20185	0	0	19.7525	-18.8777	-11.341	-36.9807	-51.179	-7.25355	-17.7697	52.8986	69.555	56.4507	-0.3518	3.57023
-0.195463	0	0	5.61249	5.50356	11.5661	61.135	19.9562	39.9122	8.35189	-66.8313	43.7124	-2.45912	8.92274	31.9909
-2.32925	0	0	-6.57531	-11.6563	86.8866	-4.09478	-39.3896	78.2903	61.4902	-17.8053	35.1294	-33.7019	89.8284	-16.845
1.08219	0	0	48.3684	-4.54193	17.5056	-7.98002	71.6486	-0.874518	-10.1954	-12.4116	45.6774	73.8862	-0.73311	6.14846
1.24121	0	0	19.7204	8.08659	17.482	-8.07768	71.5222	-0.86683	-10.8011	-14.6332	45.6881	73.8915	-0.73311	6.14846
-1.27325	0	0	31.1366	-19.764	-51.8152	32.3904	-3.51684	-9.49172	27.5305	-26.8332	21.4345	-7.00119	-47.6778	-25.3679
-3.47508	0	0	16.4757	6.99271	55.7806	74.3824	-102.29	-18.0567	11.6186	66.8316	-12.9086	-8.2249	58.3663	-69.2836
-2.36216	0	0	33.4628	2.68642	39.5038	-71.9737	-78.3096	46.3762	55.7669	20.4245	31.1639	-60.2478	44.305	42.1362
-2.99075	0	0	26.2025	-26.979	8.84018	43.3019	21.9162	34.4439	27.2229	-20.7457	27.2159	4.76551	-55.7771	-44.6597
-0.963699	0	0	-6.13324	15.4645	2.8495	52.0509	14.1265	24.8912	30.0797	-58.6335	33.1967	4.91912	-52.643	-43.5712
-1.32402	0	0	1.62561	1.87811	-23.0945	1.81229	90.5199	-6.06196	5.72621	83.6739	-23.1862	-9.44288	-0.875396	48.4723
-1.99911	0	0	30.1552	10.84	-30.0961	-85.8692	-0.973851	84.7959	-92.4007	-37.7082	56.0052	-67.5858	-34.4711	-75.5231
1.63531	0	0	12.0569	3.66405	-40.5981	13.5059	85.9205	42.1567	10.6799	68.7169	-27.4982	-23.2963	-12.3395	105.203
1.5491	0	0	9.65368	-1.45777	-30.1079	-87.9515	-1.16539	84.7727	-92.3221	-38.5123	59.8232	-66.0078	-35.3592	-75.1994
1.34079	0	0	-15.0709	-10.8171	-23.1773	49.8861	74.7736	4.52551	-28.8392	41.4554	49.0296	35.7737	39.1225	-13.9476
0.7689	0	0	17.4937	-23.0544	33.738	-66.133	-81.7412	28.0125	49.0314	23.5738	36.3429	-65.2199	55.9848	28.5299
2.03779	0	0	21.0525	-19.9291	46.5075	-37.4668	-60.7964	66.6415	-56.6978	8.24799	-45.2696	47.0261	-13.1256	-17.2078
-0.617633	0	0	15.6528	-15.5631	-7.74836	-100.703	5.46734	64.2669	-64.9471	26.6466	58.418	-53.9684	-7.37641	64.7644
1.52883	0	0	41.1594	-17.6922	-18.9744	-93.2526	-7.13875	76.3265	-82.096	-9.88907	45.4747	-72.0461	-20.886	-76.2666
-2.20093	0	0	8.13347	-22.4178	-41.6728	76	7.76156	-72.4776	-22.3253	-67.0949	-73.9391	-0.189408	-70.3976	-37.2131
-6.27209	0	0	-13.483	10.2113	74.2253	63.7106	93.8126	-14.2784	21.9588	80.1165	-31.4054	-1.27077	13.8705	48.9978
1.31588	0	0	-33.9421	2.21214	7.20571	-62.0422	14.126	-25.6484	61.2362	56.2135	-11.7656	-40.9441	80.203	35.9002
-0.469573	0	0	-4.69626	-3.24897	42.0419	-28.6915	-59.4088	65.0709	-44.3084	23.4294	-27.6983	55.4289	-17.1948	-17.2152
0.362704	0	0	37.2742	7.44097	16.5836	3.87831	-3.67041	19.8105	20.0496	-39.7808	-25.8721	19.5331	35.6083	22.8555
1.41771	0	0	-39.3451	12.4712	15.1152	-70.1574	-40.058	41.2694	-17.9787	93.589	79.8705	0.432265	-70.3439	67.8063
0.832289	0	0	-25.0627	-33.8146	-0.587537	64.1891	-72.0164	-22.0749	34.2308	-51.0616	-15.9201	22.5628	-40.748	62.4954
1.61971	0	0	40.3056	-1.36221	-15.3935	20.0423	-12.2796	38.9044	-44.3317	-42.0931	-11.8399	64.7045	-28.9901	-1.47299
2.18158	0	0	-38.716	29.2412	4.69214	104.874	-60.7771	-24.3624	33.781	59.6647	-58.4145	26.5633	84.1829	38.5693
-1.20121	0	0	11.1899	-15.2447	23.2302	35.4439	2.70041	35.4322	-0.705711	24.9538	-19.0727	35.8812	21.3316	69.9064
0.266307	0	0	19.8753	2.21465	48.4987	81.2228	-58.0004	-72.9755	31.9634	-43.3744	-1.89679	-7.41097	45.48	60.7162
-2.08936	0	0	11.4087	-21.6722	-59.9989	-53.2675	16.7383	-9.19016	-28.3094	21.1185	13.9486	-90.4959	-1.19872	-41.3974
1.01223	0	0	-47.4094	-5.48027	33.3241	65.0388	-53.1193	5.34447	-70.2025	-45.0631	-5.78072	-64.9421	68.4191	-43.018
0.318561	0	0	15.4477	-20.6877	98.4389	-21.1263	-30.6751	-85.7932	-28.0924	-17.4716	-52.0846	-14.1432	-12.5939	27.5825
2.44115	0	0	-0.188333	-15.6849	-16.6166	-53.6174	20.7614	-22.8565	41.3259	-33.7328	-55.0201	-63.0521	-56.2212	-60.1646
0.748959	0	0	13.4236	3.79573	-7.49213	-98.9878	5.44064	64.2735	-67.1165	26.6658	57.5373	-53.9935	-7.84114	64.4916
-0.0981677	0	0	29.2341	-2.44542	9.1384	14.1678	-6.63132	19.3923	-1.48108	26.5061	-2.72634	6.40638	28.906	14.5458
-1.35163	0	0	-15.6991	9.98192	6.61919	58.3593	-15.4063	-30.3811	32.1005	-51.6093	16.4134	-8.15492	-30.332	-10.0726
-0.387487	0	0	2.93754	10.8202	81.2295	-44.8934	-75.6622	3.41145	-15.9497	77.081	13.3957	87.8155	-85.3807	-18.2673
-4.28468	0	0	36.5136	1.13368	-0.915125	-102.754	-11.0018	60.7688	-57.7106	32.8493	55.1319	-47.5104	0.571877	72.2781
1.93547	0	0	-39.6879	7.4356	33.3324	64.9222	-54.322	6.08422	-70.2157	-45.0475	-5.7418	-64.8501	67.1498	-43.4715
-3.14319	0	0	7.15036	-5.00636	36.6951	32.9701	-4.27288	8.94624	32.2629	19.2933	4.50397	60.042	37.1273	26.1619
-1.13724	0	0	-4.59295	13.0188	8.76632	43.2133	37.261	32.0111	27.3391	-20.3113	27.2068	4.78288	-56.0482	-44.6559
-0.338521	0	0	-15.6941	5.16114	22.7608	-90.5463	-43.0043	39.4792	19.0739	49.515	79.1946	6.07536	-35.9831	93.8227
0.233766	0	0	-5.38188	7.79927	10.2959	26.7422	-23.0243	-11.532	-7.78205	11.2891	10.0482	23.4695	28.6353	12.7868
-1.47365	0	0	13.5252	-9.93443	-55.9348	39.7315	37.2419	32.0715	23.7937	-11.0583	6.66521	-3.96969	-66.75	-22.7775
0.65629	0	0	-0.872883	-5.2589	-25.6772	51.6206	70.4912	1.68125	-20.4959	47.2375	48.5118	40.5098	37.9052	-14.4589
-5.57234	0	0	-29.8276	-3.85463	-51.7583	37.0599	17.9902	39.2426	24.6749	-11.4267	20.6754	8.36621	-55.062	-27.9681
1.59332	0	0	-33.4435	-15.5302	-70.1236	-6.28781	37.9894	-84.9722	76.5836	31.8678	-75.7087	33.9895	-91.4178	5.00725
-0.172836	0	0	0.928028	15.997	70.4293	60.9477	89.0714	29.7427	27.803	76.2636	-29.6568	-8.75684	11.6102	45.0471
1.26986	0	0	-47.6067	-14.3052	-74.6231	47.6061	27.8679	57.1834	35.6888	58.3891	-64.8543	14.3074	-56.1201	70.4211
2.77765	0	0	-32.7909	-7.39158	1.77285	-60.2418	34.6016	-22.3081	46.439	-36.4194	-73.0611	-60.6092	25.5673	-7.73228
-2.87929	0	0	23.7769	-10.4247	-73.4781	-41.2791	-7.85739	-40.5043	23.4654	-85.822	-58.3732	-33.4828	-47.5047	-4.62442
1.29108	0	0	-20.084	3.9309	-94.3275	15.4699	99.7971	-29.944	79.2646	63.5389	-51.5805	-81.558	94.4613	3.47373
0.877632	0	0	28.3403	15.0847	-21.5303	51.5772	76.197	8.25757	-29.4831	39.6046	48.1429	32.5815	37.4341	-13.9486
-0.622922	0	0	-0.0283723	-4.31425	-67.5015	6.96589	-59.4274	-74.3981	20.3411	-40.4542	-41.5455	16.4547	-12.2956	81.9659
0.285395	0	0	-13.1228	8.40609	62.0594	17.1316	12.4924	52.0862	52.826	3.08356	16.7373	-30.5207	-21.6524	-36.7431
1.42264	0	0	14.4195	0.577189	74.191	-25.9519	50.2598	16.3748	61.5247	46.9855	-11.8874	-44.375	-25.6527	46.962
-4.2906	0	0	29.6242	9.30661	-44.913	25.6037	-72.9948	-20.1914	11.794	-56.0946	-13.6271	21.9111	-40.5555	61.8796
0.507368	0	0	29.6744	-3.38052	-32.9755	0.35164	88.5948	26.0619	76.6417	-30.7503	-76.9579	-30.3702	-36.074	-27.5802
0.914145	0	0	12.2875	12.5125	-31.1016	27.4142	-35.2928	-10.2014	-34.7715	-42.6941	-7.43786	81.7533	-30.6798	1.27855
2.07611	0	0	-35.5877	0.0547354	-39.6467	-10.046	17.9574	-55.9642	94.5881	-40.683	-89.4927	-13.8226	0.800731	-86.6504
0.394514	0	0	51.2961	4.84454	-17.6806	32.171	-24.7617	-62.9453	-38.1312	-42.7278	-4.87225	56.8031	-30.6798	1.27855
1.50991	0	0	21.6599	-14.5605	82.5767	-29.5044	44.3426	14.706	53.2505	65.3615	-13.2033	-31.1066	-32.3398	47.768
1.6858	0	0	39.2869	7.94884	-74.7515	-42.4613	-3.59602	-47.0367	22.9369	-85.1748	-58.6658	-33.845	-47.1818	-3.72048
2.38695	0	0	-24.7991	-3.8864	-32.9185	1.96222	91.0778	-3.10929	76.5757	-30.843	-75.6699	-31.3385	-5.37651	45.1309
1.92594	0	0	3.92726	25.808	6.6867	8.82628	-22.5635	-42.1847	-1.98885	6.52481	2.55539	1.39843	29.7428	38.6575
2.51557	0	0	-36.387	7.41198	-37.048	-22.0585	-30.6794	29.9306	-6.73713	-70.0258	69.8404	36.7008	-0.73311	6.14846
-0.903241	0	0	8.43911	19.7867	0.975529	-28.3609	69.6514	0.0632621	-5.39401	-74.8075	25.535	53.9042	10.6574	-13.6186
0.290972	0	0	-0.802084	32.4277	16.2253	-70.203	-39.5195	41.2089	-20.1995	93.4503	78.3887	0.0661929	-71.5034	68.3747
1.93031	0	0	-10.3089	-28.1547	6.94029	-13.5047	46.6371	-35.5956	-12.165	-18.46	65.8582	32.3179	-0.73311	6.14846
-0.375948	0	0	6.11549	5.1483	11.1365	27.6672	-17.5763	-16.8043	-8.2791	20.3443	6.4692	25.1999	30.3917	15.7408
-2.65823	0	0	37.018	23.3576	44.4833	-28.6861	-58.351	64.0272	-54.3336	10.3322	-30.1398	58.1417	-17.1948	-17.2152
1.66017	0	0	-34.6357	4.92182	64.3208	-2.55306	14.2816	52.7908	88.0807	-3.5451	61.4253	-27.8821	26.2051	-47.7182
0.182908	0	0	-29.2942	-11.8913	-92.179	-14.2007	-7.82311	-85.6075	61.1521	-58.6204	-88.9762	3.32426	-25.8877	22.3132
-6.66711	0	0	12.1278	32.3892	-20.5701	-92.2979	-8.72856	75.6436	-85.2292	-9.8758	48.8639	-75.0612	-20.886	-76.2666
-0.0275422	0	0	6.7607	-12.3402	-77.5415	-38.5454	-6.1397	-44.7098	37.9536	-92.369	-63.06	-34.2628	-46.9797	-5.60099
2.50033	0	0	14.3996	16.2638	1.54925	-60.5422	31.9289	-17.8162	47.3935	-29.6142	-72.3973	-61.0755	25.5673	-7.73228
-4.80872	0	0	3.06522	31.9887	31.7999	3.85493	-34.8254	-4.07092	-35.6078	-56.8886	-5.93486	40.6162	24.5924	-69.3079
1.16596	0	0	15.5725	17.3864	-94.0705	-8.2157	-7.85356	-85.6186	46.0981	-73.3701	-79.5849	17.3185	-24.8277	26.1369
1.9895	0	0	-3.2496	-18.7013	-91.858	-9.28157	-15.7047	-77.2123	-39.2255	-4.19292	-79.2499	17.2215	-35.3032	17.5844
-2.32085	0	0	16.1743	-0.139722	55.568	74.4525	-101.675	-16.7941	12.4473	67.0736	-11.6244	-9.96697	58.3665	-69.2835
-1.20535	0	0	4.20495	7.95282	79.1465	22.6436	-40.4676	79.1718	53.635	-13.7581	44.1284	-34.7797	19.4913	-31.7645
0.978212	0	0	-47.5463	-14.5613	86.0041	-3.25923	-39.6827	78.5546	62.1796	-17.6329	36.1397	-31.4644	89.8284	-16.845
-2.02002	0	0	48.495	-7.02118	-15.7033	28.0807	-13.9673	26.4782	-51.3592	-35.9213	-11.0916	72.0934	24.8474	54.1567
0.716925	0	0	-4.76955	10.9124	57.8107	15.1098	74.2799	-34.4211	64.6006	-9.94833	25.5852	-25.2152	-16.1744	-38.1562
-1.35572	0	0	9.31851	4.63889	42.0896	29.7998	-35.7554	-5.11719	34.7275	16.4487	1.58124	53.7434	32.2218	24.7872
0.310583	0	0	-45.5612	-5.14352	-24.2663	-20.1995	-39.7464	18.2493	-9.42676	-60.1874	57.7793	28.1037	2.12588	-0.0334149
-1.07824	0	0	40.5257	5.35204	80.3628	16.2294	61.1257	-11.5715	53.2901	-13.7099	48.0908	-18.242	9.82883	-71.2486
1.78788	0	0	-41.5418	-0.869665	-65.6651	-30.0978	0.379384	-33.0946	-30.0061	-14.31	-55.2209	-20.4128	-46.5984	26.3307
1.62061	0	0	-8.64202	8.19069	21.2559	-23.4504	44.803	-33.7614	-27.969	38.6748	50.6655	51.0963	2.12588	-0.0334149
-2.96244	0	0	36.1274	-6.66898	28.4214	17.4052	24.8372	25.813	25.8403	-28.0238	25.3171	16.8237	-41.9221	-62.2226
0.202685	0	0	30.4193	-3.592	32.8144	-30.5064	-52.1586	56.7217	-40.4652	28.4314	-25.2986	58.9781	-11.6992	-15.5889
1.56588	0	0	22.454	19.3153	-17.6876	16.923	-15.1334	38.9354	-46.7718	-25.6464	-12.195	67.5557	25.4812	53.3683
-2.42828	0	0	-18.6733	-17.0652	-8.34537	55.2963	-9.65141	6.98883	9.61795	-68.9668	6.07232	-17.81	53.3222	5.68506
0.282297	0	0	-29.4028	21.0481	-68.9805	-27.0968	2.37989	-36.6876	71.5407	-32.6489	-72.3174	-27.6456	-53.2622	-8.71368
-0.649461	0	0	41.6491	4.14107	30.6108	4.76253	-15.1397	38.9501	-31.4209	-59.2723	-3.10332	47.0842	24.2169	-70.1519
2.86978	0	0	22.9215	2.61521	53.673	44.7343	45.3096	60.3882	-63.9844	-56.0345	13.6186	-45.2118	6.18229	-15.832
-1.58167	0	0	6.14217	-6.92293	13.0061	63.622	18.9143	41.7869	10.648	-69.6281	4.751	-18.9544	8.92274	31.9909
-2.77272	0	0	41.0396	-13.385	-14.0294	32.1676	-20.0243	-52.8481	-51.7727	-31.2479	-9.72381	70.5772	-28.5564	0.339287
1.73381	0	0	9.88621	-16.1008	1.81809	-36.6452	-50.7132	-53.2843	-39.9164	32.8188	33.8335	54.4818	10.2243	-17.9475
-0.0397331	0	0	-15.3757	-4.43938	29.5921	83.7338	-26.1711	88.6817	-62.1507	60.1112	-31.1687	-40.9463	-83.3215	22.2248
0.880856	0	0	-12.8089	17.0995	40.0031	-36.4474	47.6878	-54.6596	-55.4953	9.1223	-46.5427	44.4221	-11.6992	-15.5889
1.02417	0	0	27.1234	4.02056	8.39614	104.684	-59.5785	-27.0999	-23.577	-89.3485	-56.9043	60.5158	78.7185	32.2914
-0.304269	0	0	-22.0588	33.2884	-77.3841	44.5304	28.2357	55.1776	39.3809	45.598	53.2756	-24.1524	-56.0122	70.7544
1.7007	0	0	7.41326	-5.99723	8.38609	-10.7641	56.3072	-27.1197	-10.3452	-15.0197	53.2403	20.0924	-0.0421673	3.71139
1.70272	0	0	-21.5053	24.8484	-97.7315	-6.48179	-13.1152	-92.9044	55.6409	-66.4288	-88.2144	11.2942	-36.7865	16.2238
0.567188	0	0	-52.9735	-0.303337	-61.2624	-53.0072	25.7545	2.53944	-28.0536	21.0863	16.8674	-90.8142	-3.21222	-41.0394
0.784169	0	0	-8.9473	-21.4539	-14.0755	-69.3883	15.8294	-21.8161	7.61296	50.5088	-55.8373	-61.6034	-57.5036	-61.1601
2.57875	0	0	-0.878194	9.14732	-11.1134	-25.6742	53.5843	-40.7733	-5.24134	-75.2897	25.2692	53.6256	1.60459	5.0671
0.0925182	0	0	-40.2224	-11.8913	-39.7155	11.5589	88.2415	45.6348	30.414	71.5317	-65.1974	-9.96382	-60.5792	11.2491
1.95366	0	0	43.3236	-8.04235	6.68453	8.82807	-22.0741	-44.3832	-1.78916	6.39023	2.55917	1.40442	29.7428	38.6574
0.674851	0	0	3.69532	-5.47272	-24.0234	53.062	75.1679	8.47602	-25.4312	47.1297	45.7327	44.028	37.3062	-14.8913
-0.651708	0	0	27.3826	-0.797968	-78.6673	36.8827	-29.0324	56.5714	-16.4399	-89.1615	-54.3058	70.165	18.2818	99.2461
0.830747	0	0	41.7313	-19.2988	73.2629	-51.6752	-87.5309	10.7037	-30.3309	77.8999	11.1674	94.9681	-89.21	-29.2225
1.93513	0	0	-29.498	22.8331	100.38	-22.9102	-29.97	-78.0994	-41.4821	-4.92434	-52.0957	-14.1742	-9.56387	31.2152
-6.03356	0	0	38.0131	16.8719	-54.6079	66.0764	-27.3102	-23.6064	21.6569	-51.153	-2.76638	-16.3914	100.781	-2.23201
1.67037	0	0	-41.5377	16.6589	-2.94828	-52.2057	23.0045	-33.5412	45.1989	79.0612	-61.6913	-59.5076	66.6871	-29.9065
1.1191	0	0	2.79092	-13.1354	100.693	-16.4692	-30.603	-84.4707	-36.4239	-9.46225	-49.5034	-12.0792	-13.7802	23.5196
0.492438	0	0	-30.7501	-1.60615	55.6061	-50.4427	-87.1916	9.05707	40.0031	34.6861	16.1552	-65.333	-66.5954	-5.5017
2.52765	0	0	39.4823	-13.4372	22.8908	80.4624	-22.0517	84.6415	-63.8123	64.182	-29.988	-40.8118	-78.9929	17.5097
0.740982	0	0	-37.5978	2.40865	57.4617	-50.2871	-87.0699	-0.786342	39.7002	34.8262	15.9175	-65.9271	-75.2301	-7.23215
2.19491	0	0	25.2462	2.42737	35.689	53.5853	59.949	54.5881	-38.8938	-75.8306	-1.77956	-50.3702	-24.5807	65.3458
-1.12543	0	0	-33.9459	-3.24695	-3.17105	-35.8387	-50.9525	-52.8626	-12.2753	-5.27154	65.9894	54.5394	-0.73311	6.14846
0.832226	0	0	9.13783	1.81785	12.5098	-14.7962	42.803	-39.6964	-12.5162	-18.7431	61.8371	45.9807	-0.73311	6.14846
1.14421	0	0	1.35846	-9.93389	-9.30688	-30.916	-46.5158	-18.943	-25.867	50.5461	41.6553	65.4901	-0.73311	6.14846
1.01843	0	0	3.3611	17.5195	-37.2135	-23.3069	16.7619	77.9116	-6.64635	-70.3244	70.4884	37.5126	-0.73311	6.14846
1.34733	0	0	9.85606	-8.82329	83.1848	20.3591	69.7216	-16.2395	45.2171	-7.6985	44.5415	-34.3455	2.53216	-54.0304
0.654734	0	0	-24.2668	-19.1405	13.4975	-31.6209	61.1671	18.2312	-40.8291	33.3071	34.3941	43.9753	28.5114	-24.4601
1.67624	0	0	24.7749	9.97373	-19.2669	-93.0763	-1.42815	74.8369	-83.4714	-9.81018	45.5449	-72.4551	-20.886	-76.2666
-0.100399	0	0	-5.63035	-17.3021	-52.2541	61.9283	-34.2086	-26.2802	16.7984	101.145	0.513166	-26.9571	-48.5193	51.8573
1.08548	0	0	6.87326	-11.7625	57.7857	-66.5404	-78.0445	14.3638	33.8358	38.6271	19.5675	-72.5321	-67.3208	-8.62184
0.662493	0	0	-12.9863	8.49013	26.5489	21.6312	-20.3493	22.8628	30.3947	-52.7748	20.2071	8.49775	-37.4671	-41.0898
-0.728886	0	0	24.8202	8.69874	-20.5125	2.08421	87.3729	25.0398	-2.21478	63.4548	-18.8673	-9.57371	-35.9495	-27.7812
0.896089	0	0	29.7679	-6.32847	60.384	-51.8388	-81.037	20.1215	36.4879	37.0721	14.7793	-65.6039	-77.7791	-6.47244
-1.07064	0	0	1.32555	16.0514	74.03	63.3715	93.0691	-14.4159	23.459	79.1857	-30.7856	-3.25619	13.8729	48.9768
0.193102	0	0	47.8077	-3.71342	11.9	22.7929	-25.6922	1.28956	-6.60023	9.81801	7.49422	24.6639	28.6353	12.7868
-0.0294853	0	0	50.9028	-10.1615	-6.37452	52.7115	36.1441	40.8963	26.4643	-64.0506	37.0135	-4.19361	49.2276	3.38305
0.784676	0	0	38.7382	12.5723	46.8067	10.0016	28.8519	52.5905	96.333	12.2454	36.4734	-20.6312	17.6655	-48.2136
-0.566751	0	0	48.0978	-9.34307	30.1994	-0.558213	4.89288	34.521	9.13732	26.5905	-0.155721	37.575	31.9616	-69.3471
-1.43086	0	0	-20.8497	-2.16533	-28.9443	-85.4175	1.40871	85.1014	-91.2559	-40.9491	53.411	-67.6276	-35.3535	-75.3903
-0.79926	0	0	47.8048	-6.85214	1.85298	6.15968	-10.6009	1.68871	10.0891	25.5342	-18.3884	37.6247	-47.398	-46.7957
1.58577	0	0	1.51053	2.62931	-37.2854	-7.42132	6.48225	-57.0069	82.1476	-48.884	-88.2781	-20.2313	1.15631	-86.7583
0.662775	0	0	10.7431	-10.4942	73.1035	-51.4363	-85.2829	15.7775	-27.4375	71.1799	11.1972	96.2556	-88.8407	-29.8008
-1.38921	0	0	-41.9405	-2.91053	101.811	-17.1508	-30.6917	-86.1069	-46.5212	-1.29333	-47.8912	-10.8587	-13.7802	23.5196
2.35294	0	0	-18.7849	20.1248	-4.56997	-50.6273	21.8132	-20.3329	42.193	81.4062	-65.752	-59.4292	66.3425	-30.5684
0.792968	0	0	-36.7473	9.90261	40.1448	-90.1889	-62.8066	26.1556	66.4201	45.1388	-1.52899	-83.8232	-42.1379	76.7155
0.0837672	0	0	38.8302	18.3823	-53.5348	-10.215	16.2606	-92.9837	76.108	16.0563	-79.147	45.768	-91.4178	5.00725
1.72261	0	0	-13.9302	-8.83701	60.2694	-52.5988	-85.4971	15.6146	41.561	32.9147	16.7512	-64.0548	-77.3191	-5.91876
-1.73774	0	0	46.6878	8.15684	13.5681	63.9322	18.4867	37.9216	19.7176	-69.7478	4.66102	-19.6546	8.92274	31.9909
-0.143185	0	0	-34.3976	0.0864079	-74.9659	46.878	71.5828	-38.6702	36.3843	57.2028	-64.3911	14.4525	-56.1417	70.4134
1.97354	0	0	36.6576	6.57691	-68.6625	-27.1416	-0.309431	-30.8879	-46.16	0.785521	-48.4107	1.11161	-44.5934	26.0281
-0.0272363	0	0	50.9243	-5.17101	15.9493	3.92372	-22.5477	-42.492	25.9133	-47.4834	-25.0433	19.2955	35.4442	24.1394
1.60043	0	0	-37.6478	11.3234	43.1576	-34.8827	-59.3039	64.957	-62.5519	5.44399	-32.9085	52.1127	-14.0546	-16.7127
0.621939	0	0	-11.1948	6.00072	-43.2599	-51.4947	30.6508	-63.4453	58.4727	-62.7315	-47.2827	-29.195	10.5795	-97.152
-1.27602	0	0	12.799	-3.19805	-30.7338	-37.8736	-21.5442	83.7312	-34.3053	-7.39519	-50.7247	-4.65309	55.2009	-65.5945
0.77659	0	0	46.9353	-8.25536	21.2951	-47.2051	31.7955	86.5795	-47.2177	63.3454	24.0954	48.282	18.8325	-16.9528
-1.76298	0	0	4.26783	20.1949	42.3982	-9.77938	45.6157	-9.46534	17.6709	7.74482	33.8125	15.1183	-24.9916	-61.5803
2.29124	0	0	-4.93949	-10.6536	23.3222	80.3921	-2.61033	102.4	-63.4726	63.345	-31.3258	-40.5744	-80.7411	20.1013
0.505491	0	0	22.8102	3.86577	43.7027	29.1444	-14.322	28.2548	39.7892	9.41815	-3.30968	60.5695	29.2939	32.3027
-0.327057	0	0	-2.19058	-10.8054	-15.8457	30.9217	10.4611	8.44458	-50.6706	-37.2705	-10.8629	72.9644	26.2382	53.1666
-0.259375	0	0	-47.0209	4.03552	21.3671	-91.5681	-42.8566	39.5678	-23.5816	91.9772	80.3992	6.01742	-35.7649	94.216
-0.154119	0	0	41.8025	12.5776	39.2238	-71.9566	-78.358	46.3967	55.1638	20.3396	30.7577	-59.8525	43.9171	41.3586
1.8476	0	0	16.3053	14.861	37.9264	-23.7016	21.8336	57.8884	95.8596	10.345	40.059	-25.7834	10.1781	59.9711
1.40112	0	0	19.6752	-2.46342	0.698977	-4.99004	-32.5308	16.2065	-12.3624	-21.0713	37.3639	60.9367	-0.73311	6.14846
-2.05136	0	0	1.25077	3.85082	14.9343	26.1144	-13.2743	-19.5146	-6.98373	10.2361	-3.98531	26.8961	26.5904	11.6443
1.07278	0	0	-16.1947	22.9032	40.3595	-28.4262	-48.2282	48.4995	-44.4538	23.2158	-27.6978	55.0203	-11.6992	-15.5889
-1.81885	0	0	40.2424	-20.1635	5.94621	55.2836	-21.0354	21.8511	28.654	-61.5954	40.7889	0.945548	6.79408	27.5567
1.97027	0	0	36.6972	23.2288	39.7421	-32.9425	-51.8881	56.5525	-56.5044	8.44115	-33.4309	51.8536	-11.6992	-15.5889
0.82725	0	0	6.42501	34.7859	-58.097	12.0104	-58.2568	-74.8222	16.269	-37.066	-40.4807	19.7115	3.61426	85.1885
-0.110617	0	0	-8.30943	21.7007	-12.0099	-35.7881	-45.4215	15.9841	-10.9574	41.6555	67.8883	56.5989	5.97545	4.10484
1.67879	0	0	8.8449	-5.02054	-10.1874	-21.6567	-38.3191	-50.8373	-7.60318	-19.0747	57.461	33.2067	5.97545	4.10484
0.41751	0	0	28.2739	3.88692	-0.668661	-66.6217	29.9006	-32.8642	46.6107	-26.3576	-74.3148	-50.1556	24.1211	-6.131
-2.22632	0	0	37.0236	5.75934	11.3793	63.295	24.5247	23.8171	4.42664	-59.0923	41.018	-2.66658	11.3419	32.0138
-2.21866	0	0	20.8075	1.01733	-5.21771	38.1297	91.1541	-14.742	26	77.3991	-32.4361	1.27191	-16.778	85.7216
0.687089	0	0	-28.9241	1.69527	34.6963	-23.1901	-37.165	76.7574	85.9992	2.10619	14.2829	-37.0144	7.02289	-15.1677
-0.844718	0	0	-33.7443	12.6849	20.0151	90.1819	-0.873004	103.877	-61.5812	59.6135	-30.6072	-43.7159	-76.373	10.0318
1.06696	0	0	-41.7526	-1.29167	16.36	-70.0904	-39.6637	41.448	-20.4354	93.4165	79.9408	-0.67182	-71.274	68.6301
-3.40604	0	0	34.5146	8.33588	-2.81538	-85.4364	-14.7388	56.0527	-70.5746	40.8456	67.4068	-47.3566	-4.82358	61.1386
1.08245	0	0	-12.3922	27.7699	65.109	-10.0681	43.789	15.2915	89.8202	-2.16474	62.736	-23.61	25.0076	-50.5076
1.71269	0	0	26.4246	-2.4392	-67.2365	15.8356	-48.9976	-71.5292	15.7123	-37.3865	-41.6864	19.9629	-15.3583	79.9547
2.31896	0	0	-27.5825	-1.0607	23.8936	-13.9822	-35.1861	29.9467	-13.212	-44.2974	51.8328	67.3459	-0.931392	3.57136
0.0467507	0	0	13.628	-15.1007	-56.4161	18.0179	-66.1078	-55.0672	7.28967	-11.4867	-14.6655	11.6538	-3.6114	85.3641
2.75783	0	0	-35.3222	22.7921	-20.2838	53.0697	56.6321	-27.1224	-6.29168	-14.4807	48.7467	44.791	30.1598	-23.0395
0.466079	0	0	11.1845	-13.7056	6.98846	104.057	-59.9947	-25.3349	-6.58029	-83.1371	-58.2813	59.3254	84.054	38.4532
0.989327	0	0	-4.15299	11.3969	10.6287	23.1609	-11.6444	-20.4544	-7.3698	10.7151	11.7411	23.9249	42.4531	22.7042
1.59818	0	0	-7.01969	9.92175	-4.12845	-63.3814	19.4623	-20.7249	-28.3064	-89.4959	-61.4947	24.8385	26.2761	-12.3501
0.193596	0	0	15.6513	-27.5588	-56.8699	-10.2813	15.7626	-93.1077	76.6459	18.2221	-79.0822	45.48	-91.9729	3.72832
1.11435	0	0	-17.928	-16.8405	79.1631	10.0248	74.9656	-33.6696	73.1833	-10.0277	45.0558	-23.936	9.83781	-69.7731
1.16973	0	0	-12.515	-4.63064	-4.46753	22.8228	-98.7718	29.2205	9.56597	-34.5241	-42.7383	17.2766	-96.4736	30.1883
-0.757333	0	0	-6.20404	4.68164	-0.877044	59.9414	4.19021	-8.9599	13.5428	-71.3346	10.6281	-11.6794	51.1087	7.87961
-3.24654	0	0	44.8618	-6.96275	75.2934	60.1509	94.7684	-14.3146	-2.57739	62.8617	-18.3795	-16.6278	11.5452	47.4767
0.541468	0	0	35.5324	8.47489	-80.1157	-45.8284	11.7475	-45.2795	-44.4035	-1.23415	-52.5313	3.85156	-8.12713	32.9462
1.15786	0	0	45.1051	-1.47159	-30.1104	-87.693	-1.31711	84.751	-92.2346	-39.267	59.6932	-65.6151	-35.1403	-74.8708
1.10036	0	0	44.6511	-8.15079	37.225	-34.7788	-60.8767	66.735	-61.1669	5.74713	-46.5379	45.7922	-14.3787	-20.6104
0.338433	0	0	-49.3886	4.84985	56.7251	73.3595	-75.551	-37.828	16.8042	73.1905	-35.3724	-5.10688	49.5097	-74.9929
-1.83347	0	0	-16.4315	2.5558	-17.2728	95.2922	-7.72993	-62.2317	-91.006	17.9673	-34.1439	-83.4986	-74.5487	33.0546
0.73992	0	0	-19.7439	12.8731	-74.3518	-31.6762	-7.66678	-47.3478	36.6408	-92.2152	-61.9826	-32.1502	-45.6873	7.63159
-0.041476	0	0	-37.0133	17.2911	103.057	4.82015	34.9265	-1.72633	-76.5972	23.4908	83.9568	-27.375	62.1995	13.3803
-1.75569	0	0	28.7916	-27.3788	41.553	25.9966	-21.2022	-47.4839	36.5863	14.6586	8.11301	66.3412	24.6211	32.3504
0.0966171	0	0	10.6939	27.4403	-11.1474	-53.9675	28.3861	-34.47	3.16027	51.3371	-50.0673	-57.2881	24.1742	-4.30495
0.460633	0	0	-2.8018	-0.58576	-1.0666	-66.0919	28.9305	-36.0081	46.7417	-26.7839	-74.4392	-50.3345	24.5715	-5.49841
-4.41994	0	0	-10.8597	7.76323	-66.1952	-62.2569	21.3566	-7.34856	-58.8541	43.2226	9.77922	-98.1301	-6.97098	-36.821
2.88058	0	0	-30.8146	-11.0612	23.1269	-29.5078	-30.5812	29.7561	-28.5546	38.9047	51.256	49.6571	-0.73311	6.14846
-3.12245	0	0	-10.28	-31.6352	-46.1607	24.7933	-71.9941	-21.2956	-23.2508	0.598171	-38.0545	23.7164	-35.9723	62.7775
1.42593	0	0	-40.0611	19.1261	3.34764	-4.0591	-30.3879	29.4159	-12.7029	-22.4637	31.4428	59.0301	-0.73311	6.14846
2.00689	0	0	-6.79934	21.0733	-17.8952	15.893	11.8121	14.0801	-51.9187	-32.1191	-11.7302	71.8082	25.971	53.9885
2.05502	0	0	-29.2717	19.8625	-81.4458	42.6146	-29.6572	65.5335	-12.5285	-89.7556	-51.1186	76.8895	86.6521	-36.0358
0.348371	0	0	44.0675	-9.08811	-13.8092	-33.1488	38.8135	-44.8091	-11.7851	38.6432	69.0206	55.2545	-0.73311	6.14846
2.10637	0	0	-39.2915	12.2418	22.2774	-94.5691	-47.7443	36.3744	66.1584	44.8731	-0.88798	-84.3146	-45.0362	80.5204
1.1638	0	0	33.5427	6.45893	-11.1587	-26.0863	53.619	-40.7899	-16.8314	27.704	56.5672	36.3255	-0.73311	6.14846
2.02285	0	0	-25.3511	27.4523	57.7053	-66.6445	-64.3996	37.7749	33.8062	38.6672	19.9434	-72.1145	-67.3789	-8.42601
0.744287	0	0	32.6407	-12.064	-15.6237	-35.5504	-51.0878	-7.74978	-18.8797	53.1131	60.4512	35.4511	-0.73311	6.14846
1.73192	0	0	-16.648	1.48064	-87.7125	-34.0161	9.38912	-43.9664	73.1453	-32.1484	-72.2205	-27.8099	-53.2043	-8.75779
-0.775878	0	0	4.60868	-0.208929	-15.6317	-35.6538	-51.2425	-6.73852	-19.1151	53.1406	60.4213	35.4494	-0.73311	6.14846
0.617096	0	0	-9.7626	4.24323	48.7097	52.2314	-25.1484	47.9588	-63.6563	-56.3812	19.6184	-46.6429	62.0791	49.1588
-0.454035	0	0	8.06154	13.7305	11.3371	63.4321	26.2487	22.9821	7.65583	-67.4676	44.6658	-3.65198	11.1629	34.2674
-1.21648	0	0	20.8369	14.041	15.3491	25.2208	-13.5463	-19.3571	-9.01187	14.5935	-4.0333	26.6781	31.5135	13.8066
1.18564	0	0	44.6191	-16.3259	-15.56	27.7887	0.00754065	44.1311	32.9785	18.1358	-3.93652	79.2013	-25.9532	4.349
1.3289	0	0	-21.7368	-10.3426	-12.1469	-73.1937	16.1645	-31.6277	40.5977	-34.0765	-55.0504	-63.3993	-61.06	-59.1336
1.42858	0	0	21.3106	-26.3756	50.465	-31.2328	-51.5183	55.8814	-49.092	17.4527	-29.587	57.9481	-10.2025	-19.2949
1.89075	0	0	6.18603	33.3777	63.1834	-6.29706	65.1047	29.5755	90.5626	-1.3979	62.9959	-28.3502	7.65024	-49.2167
2.11752	0	0	12.3176	5.21647	-18.983	-30.5216	-37.8584	-51.1373	-12.2495	-25.5562	61.722	59.054	-0.73311	6.14846
0.659295	0	0	-11.6879	16.8626	41.3979	-67.9768	-70.1399	43.4557	47.2768	37.3694	65.7737	3.57913	43.5244	43.0031
-3.2413	0	0	-45.3754	3.32582	-7.39531	48.1747	37.2492	32.0465	3.10425	-50.0055	41.3421	-9.20711	-50.3328	-42.9517
-1.87969	0	0	-29.4645	-19.0758	-76.5623	45.0717	28.3803	54.7922	38.8507	51.3629	-65.3171	13.3395	-56.2163	70.7707
1.26891	0	0	23.7457	-8.57645	-24.382	-19.9958	-38.7769	-50.5429	-9.24704	-61.1345	57.8606	28.0203	-0.73311	6.14846
-2.42447	0	0	-11.4631	17.5	-66.2121	7.16131	-46.0604	-71.4538	25.7836	-55.7211	-15.9711	26.8178	-14.8656	82.2213
-4.90043	0	0	49.0014	2.41565	-29.127	-46.8757	19.0369	101.476	-24.9894	9.05567	-31.82	88.3244	67.5793	70.575
1.71369	0	0	43.9479	-9.10285	56.8725	-0.0967029	-54.5452	2.28185	93.5231	3.11739	65.3254	-16.0032	27.3747	-51.2445
-0.512718	0	0	-13.1613	28.679	-6.42224	-100.018	-8.54571	63.2879	-67.4697	26.7966	58.599	-53.0355	-6.43481	65.4358
1.93004	0	0	3.01732	40.1065	12.8314	-88.9631	-77.3129	0.897951	-10.4057	79.0826	86.2067	11.589	48.5286	77.1922
1.39193	0	0	-5.95084	-0.382456	41.4156	-33.6143	48.3579	-55.8677	-56.5069	8.42716	-35.2344	50.6072	-14.1992	-17.755
-5.45765	0	0	-42.7575	1.95599	9.29131	66.0684	36.2597	42.7829	2.81253	-46.9709	42.8626	-8.77527	-49.4135	-41.5244
-1.95104	0	0	37.4976	-13.6188	-73.2312	5.46287	15.36	96.5391	-25.2573	-3.97187	-42.8693	24.2289	61.4859	65.5324
-0.499363	0	0	44.6902	2.61867	-14.034	-39.2784	-41.286	18.5598	-14.9937	32.6289	70.8886	56.066	-0.73311	6.14846
-2.7932	0	0	17.7618	16.3706	-29.1376	27.7527	-7.50502	40.7172	-32.6496	-43.116	-7.65979	66.8549	-27.1182	-1.68641
0.572041	0	0	-33.3696	13.3429	-12.3023	2.3561	99.3905	8.86277	3.45038	81.1885	-16.2852	-14.0742	-0.398912	48.8206
2.59686	0	0	12.6067	19.7685	81.5754	-28.8034	49.1835	36.7521	53.1614	65.5213	-12.5275	-32.3353	-21.7701	42.5897
-2.53966	0	0	11.1393	-15.1397	35.4658	-0.124712	-19.9041	-53.7632	-36.5633	-56.2521	-3.92043	43.7228	23.6051	-69.741
-0.0645402	0	0	-29.7058	4.65981	-11.2233	1.51263	98.4258	16.1541	2.37234	79.2227	-15.929	-14.1303	0.71839	49.6729
1.11239	0	0	19.18	22.1759	-8.26279	-29.382	-48.5269	-15.2264	-10.6705	39.9565	28.4469	55.1794	-0.73311	6.14846
2.09794	0	0	2.13935	-12.3826	-26.8001	26.8276	3.22014	14.1011	-50.1328	-38.0265	-6.14058	58.2567	25.971	53.9885
-0.674996	0	0	-35.2676	-10.1932	70.83	18.5694	-38.4082	76.705	67.2005	-12.4903	51.1283	-27.5841	19.4808	-31.7479
-0.510493	0	0	-19.8601	-2.31024	-74.9668	-38.7329	-6.84607	-44.2023	25.162	-87.8216	-62.0889	-34.7786	-46.5718	-4.59209
1.60675	0	0	-4.70448	3.60895	-11.8415	87.8572	-82.7335	-32.9167	-89.7932	14.5479	-28.4315	-62.0738	48.9838	-28.776
-0.753487	0	0	-13.7217	26.148	-15.1479	-51.1641	32.2462	-27.7178	3.18113	50.3962	-47.8195	-58.2806	24.9422	-4.72327
0.854236	0	0	-14.5187	9.69753	66.0895	32.625	86.599	-36.4599	29.5177	-0.283051	40.0853	-34.5606	21.6507	-32.5276
0.762594	0	0	19.0278	13.4557	-32.9701	2.3877	99.3498	7.00865	76.3607	-30.9645	-75.418	-31.5888	-5.87392	44.5038
1.53905	0	0	-34.1563	19.2651	8.98687	43.4227	49.573	-6.24806	2.72812	-46.4149	30.7174	3.43255	-55.8755	-44.6445
-3.36839	0	0	37.6525	-10.9966	75.7423	-59.877	-81.0373	20.1215	17.8724	51.8269	16.9366	93.0766	-63.3345	-0.301102
0.562869	0	0	-19.1729	-18.2353	23.6658	80.1662	-26.084	88.4733	-63.4155	63.2782	-30.5782	-40.6889	-80.739	20.099
1.26676	0	0	-29.1817	-18.703	82.5993	-21.5342	53.336	42.5953	60.3731	57.9873	-14.3999	-45.3619	-38.5985	46.0678
-2.28504	0	0	-49.2565	-2.48437	-0.889483	85.1864	-94.1007	-14.7674	-63.6949	-8.55313	-26.2128	-68.8674	36.6742	-36.222
1.77244	0	0	-24.6412	-26.395	38.3394	20.644	3.22541	14.0995	-29.6871	-28.7759	7.55052	64.1121	24.4564	34.3798
1.0832	0	0	-40.813	-5.55822	37.7661	66.4451	47.436	57.0349	-34.198	-85.0083	1.67884	-47.692	-49.5394	39.9717
-2.06284	0	0	-35.4865	-16.4101	21.5491	-45.0353	61.5026	14.192	-43.5401	59.7029	22.0636	48.2675	49.0808	-10.3352
-0.998202	0	0	41.0547	12.4695	-53.8852	-79.4346	24.8755	4.14284	-105.277	6.06692	-5.75192	-97.5761	70.4703	7.86648
-2.18839	0	0	-37.2364	-14.6339	32.2293	52.1986	72.1028	66.7795	-32.0879	-86.7867	4.14071	-55.2242	-26.4025	70.2357
-0.782021	0	0	-14.3281	-7.13487	-56.8997	12.8968	-58.3217	-74.8194	33.9594	-47.8866	19.6031	-14.1546	3.54715	85.2302
0.27558	0	0	-29.3696	27.2094	23.6719	35.21	4.87351	27.3358	10.7155	24.6569	-17.8508	34.384	21.5708	70.0957
0.887188	0	0	11.0109	13.7829	12.6331	-32.5958	58.236	-41.8465	-24.5044	51.4477	34.706	42.468	31.5424	-23.4702
-0.78492	0	0	10.9004	7.80957	-29.2405	-47.1813	19.0387	101.477	-24.9676	9.0321	-31.4922	88.1163	67.5793	70.575
2.41967	0	0	-41.4838	2.21978	-77.2977	37.272	-29.3542	57.5457	-19.9239	-89.0061	-55.4558	72.2571	17.1597	99.3626
-1.20504	0	0	19.9618	21.034	68.9213	60.599	87.4109	28.7094	20.9886	80.8068	-30.5346	4.21108	9.77516	44.4306
-0.000271481	0	0	2.1639	-25.1013	-13.7053	-70.0685	15.8297	-21.8163	45.141	-25.3235	-66.4314	-54.1165	-57.5036	-61.1601
-1.21097	0	0	-21.8751	-12.1389	44.4475	-8.55842	18.1108	38.6794	16.0798	5.36697	12.5105	-9.02357	-24.9963	-61.4731
0.59709	0	0	16.2553	-0.933844	-73.1903	48.2991	45.9394	20.9368	39.1643	46.3801	-63.3391	14.8998	-56.4129	68.9035
0.432136	0	0	-52.3224	-6.03363	58.226	-63.2749	-74.9506	5.83816	17.8703	52.0392	16.0257	-69.3062	-85.9144	-15.7956
-4.19511	0	0	-27.5151	23.065	11.0168	85	-28.0126	-24.6061	-90.6667	26.0328	-33.8868	-44.5523	34.4195	85.24
2.14673	0	0	-54.2652	1.15912	-69.3806	-6.76517	38.0592	-84.9791	76.5111	31.5056	-73.4466	39.5228	-90.5426	4.99355
-3.73968	0	0	40.0169	-8.76841	18.2555	14.7055	-1.21009	35.1624	26.4694	22.8585	-22.5143	36.0282	18.9001	72.6699
1.29735	0	0	37.1567	20.0422	14.9795	54.6624	45.6536	-9.40805	25.4849	-65.1292	4.74889	-20.079	12.1322	27.9791
-1.70563	0	0	0.340869	19.1836	15.7102	-48.0315	44.3031	78.9388	-45.2051	51.2941	34.1862	29.2235	62.2839	-15.5475
-3.20668	0	0	14.2119	-3.84341	1.16175	42.2621	-15.9314	-27.8162	27.2638	-65.5906	18	-7.14189	-25.6765	-58.4784
-1.41002	0	0	-0.527873	-5.16679	9.52336	50.9608	2.47719	-9.7108	4.21241	-56.9008	37.3924	6.63364	-52.5322	-41.736
1.88741	0	0	-22.1707	0.545291	105.594	1.54955	37.8178	0.216638	-76.5147	18.6656	85.9113	-27.6663	62.528	17.6759
-2.40484	0	0	16.0082	-14.3291	-50.4983	40.2348	-21.8241	-32.5408	23.9298	-11.1122	20.1194	8.15777	-49.1156	-30.0507
0.130008	0	0	-6.00223	5.60886	40.1875	-89.1217	-63.5354	23.3948	55.3299	56.3034	3.69719	-79.8279	-44.1968	79.4123
1.49381	0	0	-26.1786	-13.8429	81.9206	-47.4022	-86.0264	15.299	-30.4519	76.6228	14.3142	84.2559	-87.6128	-18.5541
0.222069	0	0	13.6518	14.9317	85.1423	18.7127	71.6135	-38.6308	62.4434	-13.8957	40.7554	-32.4271	9.83781	-69.7731
0.601058	0	0	-31.8489	-6.73772	-19.2246	-93.1017	-5.50792	76.5328	-82.2519	-9.89898	45.4492	-72.3056	-20.886	-76.2666
1.62291	0	0	27.1128	4.31378	17.0395	13.4874	5.01223	32.1507	10.099	25.3554	-17.5939	34.3982	17.5897	77.268
0.769986	0	0	48.5792	-11.9445	-17.3333	-55.5027	23.5969	-19.848	45.5569	79.2893	-62.9777	-59.3227	26.5893	-3.40293
-6.23666	0	0	-33.3716	0.630756	-54.7128	65.9948	-27.6081	-23.9864	21.4684	-51.4086	-16.5459	5.0629	100.62	-2.3631
1.28094	0	0	25.2478	-13.3673	-23.0026	37.6282	-14.2203	27.7657	23.7575	21.9095	-9.1321	53.4574	26.0567	59.4222
-0.0144172	0	0	-14.1403	-11.6541	42.3203	-65.9343	-70.3434	43.5574	47.2393	36.8797	62.3464	3.88333	42.3492	42.7512
1.37936	0	0	54.1191	-7.43415	-0.433156	-4.64151	31.7575	84.9816	-11.4754	-19.0383	37.2212	61.0697	-0.73311	6.14846
1.33909	0	0	-8.8267	22.5314	-5.2341	-22.3532	-45.4493	15.9611	-17.9054	52.952	39.8359	56.0147	-0.73311	6.14846
-0.424676	0	0	32.4889	8.28954	-20.7482	24.4654	-7.34711	17.4938	24.5223	22.0067	-10.0953	54.1082	23.9029	54.0206
-1.88819	0	0	1.15398	-6.34686	22.2787	-66.4457	-86.7284	-1.01786	-22.7635	92.4942	83.0741	4.87286	-39.8121	80.7734
1.05312	0	0	23.6264	23.6141	-67.9337	-61.4951	17.2147	-10.2189	-59.2311	43.5786	9.54393	-101.086	-6.96829	-36.7946
-2.3225	0	0	-17.5561	18.1641	-2.33564	-102.96	-12.14	56.2837	-57.1316	33.2701	54.929	-47.4735	1.45335	72.0067
1.01817	0	0	-2.25143	6.34173	-3.40433	10.2013	-25.4225	-33.7276	2.04074	-30.6147	-35.596	25.4036	96.2884	23.8676
0.593212	0	0	-36.3958	15.4725	23.0374	-39.2526	74.5883	20.577	-45.0574	38.5694	39.8797	35.7743	40.9652	-9.12134
-0.230942	0	0	-16.377	-35.0431	26.5124	-15.5543	14.7953	76.7947	-16.1433	-42.0565	49.7637	67.8377	-0.73311	6.14846
0.663411	0	0	-39.5524	-2.50586	-21.768	4.15643	98.5688	15.7195	2.99874	80.3645	-22.5234	-10.2659	-2.90917	47.0465
-0.584125	0	0	38.794	-13.3604	-55.1539	-12.0524	28.9203	-88.9059	75.0515	12.9675	-78.3762	41.3735	-91.9892	5.86543
-2.30409	0	0	-48.5914	-5.40657	-40.0394	45.3317	-1.5547	0.49046	-7.06937	26.4055	5.9361	34.9648	-38.1537	-57.3096
0.677197	0	0	7.9156	2.00524	14.1584	54.4059	-1.90658	7.80008	32.3307	-52.5068	11.5772	-12.9635	12.1352	27.9791
0.684572	0	0	-3.98372	-21.3428	101.761	5.65485	33.3136	-2.10453	-76.3453	25.2296	82.9042	-22.0353	61.4251	13.9481
0.693231	0	0	2.56764	-30.4822	17.482	13.2956	4.83512	26.2583	21.3115	21.1827	-18.8777	35.9042	17.5904	77.2671
0.775056	0	0	-39.6242	6.79642	-11.5761	-34.6191	-46.072	15.8152	-10.8139	43.0399	67.8972	57.6978	-0.73311	6.14846
0.354504	0	0	-39.3633	6.4088	-11.4692	-72.4975	20.8209	-22.9089	-7.45628	-79.0125	-64.3855	-55.3739	-61.5064	-59.7851
-5.34664	0	0	-35.5511	-0.321168	25.6067	24.2188	37.2447	32.0617	26.045	-27.9272	13.6322	-1.90986	-37.4518	-39.6837
1.27606	0	0	17.9927	8.09579	17.4539	-7.96773	70.547	-0.736442	-9.95025	-11.7478	45.6677	73.8588	-0.73311	6.14846
-2.22899	0	0	-17.3643	-17.6974	-2.27257	47.38	20.0874	18.0332	31.8272	-50.7096	26.5191	13.8673	44.702	1.47244
-3.22099	0	0	-7.11324	-20.3054	52.0592	52.6004	-25.8993	46.982	-64.3617	-55.5623	18.0253	-47.9628	66.9133	49.0457
-3.22085	0	0	1.28317	16.2279	-64.711	65.2246	13.4091	-70.605	-34.4963	-37.542	-31.5368	-19.5176	-61.4052	47.9897
-2.24713	0	0	5.11128	-1.89975	35.6516	0.457235	-20.0991	-52.3568	-36.596	-56.2277	-3.7427	43.9535	23.3173	-68.3066
1.25377	0	0	9.30804	7.10488	44.6293	-34.4488	-56.1	61.9128	-72.4358	3.49378	-29.7409	57.9972	-14.3787	-20.6104
-2.24353	0	0	23.1302	-6.30669	-26.7434	29.2344	-14.3092	38.6153	-43.4096	-24.5003	-8.41143	35.7188	-27.8219	-0.116216
1.37725	0	0	22.7489	0.216936	47.6637	78.1339	-54.6853	-72.4707	32.9215	-43.2885	-10.9588	0.583652	44.6721	60.914
0.292002	0	0	-0.263868	-37.99	1.88831	43.1084	-23.1145	-32.7618	17.6059	-68.0651	28.8065	11.7309	-25.5415	-55.8161
-0.793212	0	0	28.1197	7.42289	74.6693	-49.5845	-75.013	6.51736	-24.3797	69.0904	9.37813	93.6938	-89.21	-29.2225
1.8139	0	0	2.79879	-12.9905	20.2399	-45.5573	61.7507	14.2536	-43.8197	57.5714	31.2041	33.2558	48.7812	-9.54295
0.0484842	0	0	-18.9743	-11.3305	-56.1332	18.527	-65.9016	-52.3163	7.19552	-10.5569	-15.0735	10.2574	-3.61109	85.3647
0.737737	0	0	10.8094	-2.35111	18.2356	-46.031	65.4387	35.9417	-46.3215	43.7444	35.6155	29.8623	63.8653	-13.7622
1.76243	0	0	-5.12883	-16.3948	-13.4139	-70.1837	15.8015	-21.7476	45.0932	-25.5756	-66.9032	-55.6161	-57.3179	-59.213
0.162173	0	0	8.97573	27.197	-17.8559	84.681	-80.9238	-33.8393	-67.8637	-15.4776	-20.3876	-82.0794	49.8475	-30.8468
1.85147	0	0	-15.7559	-39.004	-11.4676	-57.3866	28.2727	-34.6767	2.77966	41.2129	-46.8717	-56.548	26.5893	-3.40293
0.432052	0	0	-26.6764	10.6482	-41.5249	-20.6513	44.5684	-34.0925	-7.43391	-68.0063	68.9766	31.7331	-0.73311	6.14846
-0.98107	0	0	-22.2138	18.695	7.27362	51.7423	-14.8802	-30.3014	27.2516	-20.6664	29.3174	10.0178	51.3855	1.17351
1.09489	0	0	2.91927	-12.3017	-77.2579	37.3354	-29.3532	57.5423	-20.0229	-88.9658	-55.3769	72.202	18.2818	99.2461
-0.224796	0	0	-25.5716	-3.99737	-23.3092	-92.3245	-8.84691	75.5846	-84.981	-9.45512	47.7769	-74.412	-20.886	-76.2666
0.198881	0	0	7.27176	-6.12003	-11.2128	-53.463	34.642	-22.0228	3.241	51.7116	-52.2778	-57.9408	26.5893	-3.40293
-1.36167	0	0	9.94461	-5.08481	-78.0549	-31.4616	-4.17142	-46.4348	71.0396	-32.8552	-70.7032	-28.2113	-47.0808	4.62086
-6.20042	0	0	-6.06884	7.95808	1.08676	42.8256	-22.6678	-32.6382	14.4689	-67.3318	14.7826	-8.21564	-25.518	-55.9197
-0.0716824	0	0	-8.25948	10.7114	28.438	-78.9282	-50.5428	-39.0428	46.8559	26.072	28.365	-55.8632	-81.074	-54.3772
-1.19586	0	0	4.01136	0.0906808	75.6337	57.1205	89.4028	-1.33846	-2.84825	62.6096	-22.8522	-9.17163	-1.95369	37.0692
0.491843	0	0	20.9095	12.4984	13.7602	-31.3194	61.1672	18.231	-35.4256	33.0954	35.3304	41.7875	28.512	-24.4606
-1.74057	0	0	-43.0271	4.88974	-5.48075	-57.6248	23.6055	-19.8477	40.1369	81.8991	-68.5399	-63.8416	24.1298	-9.04039
-0.0160578	0	0	-10.6103	-28.3222	76.2749	-60.7075	-78.8464	-0.176948	-31.9984	80.9496	17.3288	92.8327	-63.1316	-0.320092
-0.918091	0	0	-23.8021	0.614612	12.0781	-39.6048	54.6803	74.7975	-44.7956	41.691	26.5879	43.3971	61.099	-17.1534
-2.82933	0	0	14.3977	17.0535	26.4064	22.3593	-20.3557	22.8543	25.6582	-28.1802	22.5111	7.90158	-37.4685	-41.0921
1.32228	0	0	22.6536	-8.11431	72.611	7.97335	39.1887	16.3217	78.0799	-7.59796	55.8705	-16.5067	20.8355	-38.1391
1.65315	0	0	41.9446	-5.40845	19.4319	3.48406	3.37244	35.0016	2.52885	-31.1327	-34.7262	31.2216	21.2961	78.0726
0.683377	0	0	17.4931	6.79442	43.6978	-90.8496	-56.9287	32.2634	67.2592	47.1549	-0.586672	-83.0408	-42.114	75.8326
0.730202	0	0	-28.3952	2.10568	-60.1394	39.2884	45.6539	-9.40766	31.6296	-23.4602	6.56604	-4.44721	-54.9649	-27.9993
2.30601	0	0	7.20337	-2.62178	-82.3885	43.4043	-29.257	65.2818	-12.2074	-89.8194	-50.0158	76.249	86.6521	-36.0358
1.81334	0	0	-1.4651	20.4473	43.8133	-36.8651	-61.3776	67.3696	-59.8356	6.45429	-30.7437	50.7625	-17.1948	-17.2152
1.27911	0	0	-39.5989	5.29144	-74.0211	-30.7178	-8.06287	-45.8734	39.2992	-92.5165	-65.8529	-33.113	-45.4428	7.15492
0.979216	0	0	-33.5462	-0.76069	57.1815	27.037	-37.2593	76.5838	55.6853	4.12586	14.0433	-30.4605	17.9458	-29.0523
1.95603	0	0	-21.9559	7.31365	-91.8511	-1.39247	-9.0736	-95.2044	64.9505	-36.3929	-98.0581	3.95708	-34.5375	31.306
-0.764209	0	0	-37.6255	7.13615	32.0597	61.5371	60.519	54.586	-58.2279	-62.3966	-1.30254	-49.3597	-22.824	64.7601
2.29411	0	0	-31.2822	17.0026	82.4553	-45.5098	-77.3549	0.863146	-25.1859	69.8822	15.2561	85.4049	-87.6128	-18.5541
-0.32762	0	0	-41.7021	-5.07016	-9.22855	92.5259	-82.1646	-33.5935	-94.1262	27.916	-27.2546	-57.7742	45.3869	-41.4561
0.73343	0	0	48.7295	-21.0163	-18.2208	19.2421	-8.12563	16.9168	-42.4851	-24.4195	-11.7967	69.4045	-24.8333	1.03504
-2.66515	0	0	12.1364	0.558456	-32.5903	-60.235	9.99749	-3.43907	-31.9731	8.14477	-31.3506	77.4807	-80.0058	46.8898
1.27901	0	0	21.7618	-21.0487	23.5473	35.0708	5.08509	30.4693	-1.65611	6.3702	-19.1069	35.5085	21.0348	70.2423
0.890849	0	0	7.2777	22.3113	-4.25853	22.8177	-96.1686	29.1121	9.06149	-34.2996	-43.4219	13.3938	-96.4841	30.2029
1.36959	0	0	35.6983	-22.9332	-73.1002	6.09776	15.1218	96.108	-25.0814	-4.34827	-43.0041	23.9331	61.4859	65.5324
0.421348	0	0	43.7812	-10.9493	38.0569	33.4734	-3.09988	7.91449	32.5224	19.0102	7.20552	61.5718	37.1273	26.1619
0.605098	0	0	-7.61225	-3.80746	11.5011	59.5825	-9.65208	6.98625	3.71156	-56.3074	41.5388	-0.918184	11.7731	27.273
1.68107	0	0	2.62792	2.24279	-1.71674	-26.3551	16.4685	75.0828	-13.3238	35.5647	56.2197	37.5226	-5.81262	0.344652
-1.22823	0	0	3.23149	14.8677	4.73918	16.9949	-23.987	5.10655	4.72837	28.8265	1.27098	7.35648	32.2451	10.8933
-2.09707	0	0	-6.78993	16.7326	34.3821	-1.10199	-21.4132	-46.6696	-37.5453	-55.2975	-2.86192	45.0374	24.177	-67.6807
2.11888	0	0	12.615	-19.6251	59.3251	13.0289	39.3631	16.4955	64.3437	-10.0939	26.5192	-25.2993	9.22812	-40.3532
-0.753479	0	0	23.7401	5.00524	-15.9044	33.3192	-27.8838	-66.1967	31.5294	19.7674	-3.57188	78.7705	-30.6798	1.27855
2.48855	0	0	11.1156	-27.9467	86.4678	-0.100451	-38.5113	76.5852	51.7217	1.66432	20.4606	-23.7146	92.8177	-15.1814
-0.66792	0	0	5.63636	16.9405	16.0333	47.2661	-11.4614	-3.40385	21.5299	-39.0536	24.3193	13.6474	25.5615	-81.2321
-1.91949	0	0	13.4923	8.90056	-37.1307	13.9572	85.7376	42.259	13.4905	69.9032	-28.4805	-20.9021	-12.0699	105.562
-0.434261	0	0	10.1159	7.19355	-33.5676	-62.1481	8.07305	-6.42182	-39.9256	5.9825	-38.0982	70.5816	-81.6108	48.9282
1.16016	0	0	-1.64088	-17.8017	7.1887	-13.5012	49.8419	-30.441	-16.958	-41.3518	66.1572	32.4482	-1.0446	-3.9242
-3.67412	0	0	36.3451	-4.78376	38.1989	26.4801	-21.5913	-46.1095	39.6539	9.60291	4.857	67.4579	23.6427	36.4485
2.95228	0	0	-38.7952	-13.176	34.6223	-23.3057	-39.6473	78.4693	94.6686	8.95698	30.6254	-41.1583	7.31939	-15.0538
-4.23645	0	0	-3.6922	-14.9003	-50.5693	36.5068	13.778	22.0831	19.7152	-9.52194	20.5266	-7.71562	-46.9616	-25.9201
1.54991	0	0	4.11629	0.50195	-17.4911	85.1126	-96.2787	-22.7385	-68.0367	-15.6999	-20.7938	-81.2448	49.847	-30.8469
3.50267	0	0	25.4354	-15.8073	-52.8803	-68.6695	70.8638	-55.4786	-98.243	-14.3776	29.4837	-89.9465	1.21889	-26.8352
0.0346968	0	0	-21.3497	33.5909	-37.1119	45.8045	-1.69467	0.368206	-16.1862	16.4493	9.73585	33.8598	-38.8442	-56.5084
1.26678	0	0	-40.1499	-8.91748	-43.3119	-51.4413	30.9516	-63.2539	62.023	-48.4233	-47.3065	-29.0627	10.5908	-97.1561
0.641852	0	0	-0.568701	18.5934	63.1556	-6.29899	66.4368	28.8412	90.0849	-2.09563	62.1429	-30.55	7.65021	-49.2172
0.66372	0	0	-49.6039	-4.23715	65.9272	-6.87692	53.4639	27.8568	91.0086	-0.543017	64.1991	-27.9807	9.7285	-48.4355
3.0795	0	0	-37.8085	15.928	34.1687	59.6089	-50.8802	4.37759	-68.827	-48.247	-0.30307	-65.5868	67.1498	-43.4715
-0.985641	0	0	-12.9684	-7.47624	38.6411	-58.8352	-81.3783	28.8452	22.2089	37.7352	61.4547	-0.0335355	56.3348	28.0895
-1.70279	0	0	-31.2673	33.4906	2.01546	-36.6824	-51.0499	-53.2137	-38.802	32.6513	27.8721	54.5573	10.2243	-17.9475
1.27388	0	0	-51.0867	0.811983	6.42568	-4.53607	-30.9699	30.4499	-16.2252	-29.2484	65.1455	36.3066	2.12588	-0.0334149
0.364237	0	0	53.1798	-9.21106	-56.4774	18.0363	-66.9705	-52.841	7.32638	-10.9885	-14.8422	13.3165	-3.63428	85.3665
2.75841	0	0	48.2371	-18.2939	39.4396	-39.6811	53.109	-64.0169	-68.5067	4.1498	-43.3286	45.3243	-11.6992	-15.5889
-0.650617	0	0	-48.5929	-5.42095	-16.9112	84.721	-98.0182	-23.1303	-66.078	-13.1929	-21.7186	-79.7541	49.2347	-30.6367
2.95371	0	0	-32.7618	11.168	55.7048	7.43125	16.3715	55.4728	76.3136	-3.30787	28.622	-24.2408	-17.3707	-40.23
-2.02077	0	0	20.6367	22.1431	5.09118	-28.2477	54.1386	-40.8953	-31.5228	36.3857	27.3147	46.7779	9.19127	-17.2519
-4.32534	0	0	23.7534	-29.4538	35.198	29.7583	-27.2529	-65.4396	24.1276	21.9533	3.73072	69.3571	24.4564	34.3798
0.787667	0	0	-45.1664	6.45765	-60.9555	-53.4014	17.34	-10.1775	-28.5582	21.0211	14.4109	-89.6918	-1.50822	-44.0484
-0.519087	0	0	42.3242	21.659	22.2299	-90.3716	-47.8334	36.3401	-18.788	90.7221	78.1134	5.90915	-35.8964	94.2283
-1.20302	0	0	22.0594	-0.0280555	-33.6735	-59.1051	8.78691	-5.55386	-28.5263	8.42297	-30.6288	80.3976	-80.0058	46.8898
1.62637	0	0	5.86215	14.8627	-0.878845	-83.4669	0.831328	69.9978	-72.9737	41.5488	71.0853	-46.3724	-2.90016	62.2886
2.26001	0	0	39.4692	-15.41	-18.731	-92.6159	0.585519	72.4513	-84.2499	-9.76459	45.517	-72.1838	-21.4692	-75.7205
0.429271	0	0	-2.56305	-15.4959	58.1429	-66.5841	-81.1357	19.367	35.3044	37.8037	18.9433	-72.6645	-67.3207	-8.62176
1.07205	0	0	30.0702	-4.95181	43.799	-37.472	-61.3912	67.3867	-59.579	6.542	-30.9554	50.775	-11.6992	-15.5889
-1.33701	0	0	38.0755	-10.6882	21.6565	36.7324	0.151756	21.9297	2.946	2.67232	-18.3426	38.0592	18.6276	76.6977
1.19244	0	0	5.72825	24.5206	17.9769	18.04	4.97444	27.8476	14.8268	21.0568	-18.2165	33.9879	18.9005	72.6695
2.06644	0	0	-9.10674	-12.0042	40.1615	-72.0492	-77.9919	45.9717	52.0653	21.6427	31.6689	-57.8209	42.3492	42.7512
-1.37337	0	0	-23.3993	31.5155	-3.44834	77.422	-65.2451	-41.7004	-93.9727	25.8612	-29.9665	-65.4396	51.2727	-49.9579
0.10063	0	0	37.1678	-8.40275	-7.1787	-100.028	5.44248	64.2759	-67.4264	26.6947	59.6772	-53.413	-7.81729	64.5062
0.249117	0	0	52.619	3.12289	-15.5102	32.4838	-0.759878	20.0574	-32.864	-43.0122	-8.88898	62.6022	-27.3972	1.95002
-1.64405	0	0	-7.73144	-10.5995	-27.9937	-87.2221	-0.33348	84.886	-92.6128	-17.8391	56.2104	-65.9787	-22.614	-77.6544
-2.51371	0	0	-20.6387	-0.0425959	-12.9197	-51.3213	34.1673	-22.4249	5.15614	43.2269	-47.9869	-58.3665	21.1408	-6.92437
1.92898	0	0	14.0443	17.6302	78.7983	10.1623	74.306	-34.3832	75.0935	-9.23846	45.4279	-30.2271	9.12268	-72.1407
0.305316	0	0	-2.14968	-20.2763	-75.1052	47.0454	38.4931	15.6883	36.0426	57.8465	-64.555	14.3387	-56.4044	70.3051
0.713419	0	0	40.0555	-11.362	82.629	-21.5307	53.3365	42.5958	60.541	57.7663	-14.3916	-45.5139	-38.5985	46.0678
-1.05291	0	0	42.3776	-23.2302	-11.2896	-30.3124	-40.3965	-49.4595	-15.6517	31.1581	44.7658	25.3459	-0.73311	6.14846
1.92989	0	0	-12.8772	-10.0658	59.5236	15.3314	70.9775	-17.1599	51.3107	0.493616	26.8697	-25.6735	-16.1044	-39.8066
1.21409	0	0	17.3207	-13.7211	-11.5093	87.7457	-73.8836	-38.1379	-92.501	18.6847	-28.268	-61.7802	49.9052	-41.6545
0.00633006	0	0	0.965814	-1.9406	-4.29594	23.8849	-98.8696	29.193	13.5275	-54.5035	-40.2628	18.2721	-96.499	30.2988
-0.501436	0	0	1.67203	-1.21872	39.0321	30.0909	-1.43845	5.88118	13.3297	21.0859	1.92515	53.8299	33.2482	24.3385
-10.4111	0	0	20.8427	7.26933	40.8529	-7.47027	-16.0459	-30.9	3.04151	6.68562	13.5932	-3.34435	-23.6101	-58.417
2.76429	0	0	-23.1237	1.95072	20.0608	-59.4733	12.4972	-31.1225	39	47.875	-58.8265	28.3991	61.0983	29.8244
-3.23109	0	0	26.2771	1.26263	1.24615	43.9318	-16.5603	-30.6792	1.84456	-48.7603	15.5181	-8.39461	2.41116	27.7123
2.81583	0	0	5.79634	-11.8485	-13.8407	-70.188	15.4215	-21.5319	44.3663	-26.4357	-66.4732	-54.3555	-57.3166	-59.213
-0.34248	0	0	-25.6014	27.0364	-7.45861	-20.741	-35.0817	-53.0097	-10.8248	-53.612	26.3804	54.7044	-0.73311	6.14846
-4.57676	0	0	37.7505	12.4674	13.8768	60.7782	18.8981	40.6594	26.0417	-64.7225	7.8652	-14.1386	8.92274	31.9909
0.807522	0	0	25.0913	18.6302	51.8781	-26.9666	51.6541	-61.933	-58.7222	6.67371	-43.1788	45.6426	-14.3787	-20.6104
1.00593	0	0	11.6431	-28.6651	-26.6064	51.6347	75.934	11.7061	-24.1252	47.4177	44.5819	27.5757	39.0717	-11.3076
1.49531	0	0	-28.7427	-11.6706	43.8074	-36.6861	-61.3875	67.3819	-54.9846	9.66348	-31.0877	50.8435	-14.3787	-20.6104
2.7788	0	0	15.6504	32.6394	-72.2015	-9.80901	11.2572	-94.3599	82.519	40.6966	-71.7225	35.8436	80.6307	-4.18261
1.36916	0	0	-37.8759	-17.2909	-56.6414	-5.37901	20.4613	-91.5464	77.2224	26.2147	-77.831	41.6934	-55.0626	12.8854
-1.46293	0	0	-25.7227	13.5741	5.99868	24.605	-24.4507	-9.50865	14.1573	-23.7913	-32.9593	26.6687	37.729	16.9133
0.794831	0	0	39.2381	-22.0355	-30.6412	-6.55528	7.27725	-57.1506	97.2607	-36.7227	-78.1506	-26.8562	-3.89036	-70.6391
2.29101	0	0	-50.8926	17.1288	36.425	66.1138	-50.2262	4.09583	-61.3351	-59.1269	0.0386327	-66.6148	67.8589	-47.2108
0.610028	0	0	11.5981	-18.3973	-28.1276	-78.2208	-1.96537	63.6336	-106.951	8.64852	-7.2776	-100.317	-48.2172	-79.5791
0.052192	0	0	-17.8705	-6.96936	-77.9792	24.8512	-35.9196	-35.9564	15.633	-18.3212	22.5458	-11.1576	-26.9089	-49.7382
1.42973	0	0	-17.119	-12.6031	-2.94893	-52.1999	20.7231	-34.2632	45.1923	79.0664	-61.552	-59.439	66.3425	-30.5684
0.341457	0	0	-30.8266	-0.831855	25.6185	24.2042	36.1795	41.4537	26.1336	-27.8583	13.4799	-1.90482	-37.4518	-39.6837
-3.42561	0	0	-38.1477	1.47686	9.32775	66.1782	37.2578	32.0193	2.82603	-47.2585	43.264	-8.89443	-49.4776	-41.6083
-0.269937	0	0	-27.4206	4.53702	-22.3945	-86.8731	0.520708	73.1422	-92.9912	-32.8894	55.1313	-69.9949	-38.641	-80.7901
0.0192075	0	0	40.9182	1.91	55.8643	-27.6315	52.1917	-64.5064	-69.0028	3.98602	-47.9431	40.2987	-11.6992	-15.5889
0.812004	0	0	29.7824	-3.09976	-74.117	-30.5233	-5.33838	-47.9796	39.214	-92.5075	-65.3588	-33.0571	-45.0898	7.56093
0.0936526	0	0	-26.339	3.31459	-78.0783	-31.4431	-2.89333	-47.6842	71.0354	-32.8576	-70.6925	-28.2158	-47.0806	4.62083
-0.372571	0	0	-7.77302	26.6456	22.2791	-66.4457	-84.9498	-0.542624	-22.5248	92.624	82.9892	4.8837	-39.8121	80.7734
-0.532747	0	0	12.0658	13.2992	53.755	-0.975713	69.3611	26.5459	95.5856	8.13566	59.7957	-18.113	7.46288	-49.3302
0.567259	0	0	-6.41924	-16.134	5.72107	105.889	-57.9459	-28.3416	56.2811	0.0465797	-59.1863	27.36	83.8525	39.0502
-0.0125282	0	0	8.26949	25.0683	-63.5806	-30.5256	3.58262	-38.9488	-29.738	-14.6126	-55.5853	-21.5863	-48.2687	24.6015
2.80034	0	0	3.09206	-19.6037	-14.5845	-35.0076	-45.2618	-22.7286	-11.8324	47.9797	69.6331	59.4042	0.384814	3.89195
-0.219027	0	0	25.7374	-2.58891	70.326	16.3771	71.9334	-17.8853	55.8687	-14.2937	48.5043	-21.3235	1.50018	-55.3873
-0.53351	0	0	-11.5618	35.2287	-2.21852	52.402	-21.8192	-32.5388	24.588	-66.5771	41.0986	2.77199	-29.146	-47.6499
-2.42482	0	0	-27.7578	-21.4669	-59.6794	38.5898	2.66038	-6.7913	32.1221	-21.9375	7.04249	-4.70166	-55.7649	-18.1505
0.0330693	0	0	7.40818	-35.4119	41.5674	25.9682	-21.4844	-46.4264	36.757	14.4432	7.94325	65.7158	23.7865	38.1913
-0.962744	0	0	46.9831	-11.4249	-74.5639	46.7362	50.5843	23.8847	36.5559	56.877	-64.2885	14.0779	-56.4813	70.4405
0.0581836	0	0	41.4601	-3.30332	-38.9428	43.2391	-0.141987	5.14362	-16.3881	17.2503	6.99309	36.3358	-38.0111	-58.1677
1.82367	0	0	-27.3902	8.93987	-65.4768	-30.3012	-0.0773482	-31.6519	-30.1575	-14.1514	-55.4791	-20.1805	-46.5984	26.3307
-0.469783	0	0	-15.7024	13.2097	53.4289	42.5899	70.1763	62.6873	-26.6514	-87.7687	6.90904	-45.0646	64.0357	45.0118
-3.81411	0	0	14.6243	-17.6878	40.8436	-7.52485	-16.308	-30.922	18.413	9.70855	32.4083	12.7451	-23.6152	-58.4176
-1.24597	0	0	-30.3333	-27.1138	-18.3355	85.9883	-93.6254	-19.7088	-68.7435	-16.7011	-20.4624	-82.1833	49.3541	-31.1719
-1.45106	0	0	30.1659	-4.99146	-87.7926	-1.30143	-7.11715	-92.6084	63.2605	-42.7249	-93.0657	8.21869	-27.8307	23.5715
1.146	0	0	11.2769	-0.947638	-82.1352	42.5941	-30.1296	65.7238	-12.4621	-90.1459	-51.7446	76.9191	86.5091	-35.3226
-2.72758	0	0	25.2678	-14.0859	-26.7405	29.1838	-15.1344	38.9377	39.4766	10.4331	-7.45294	38.4457	-30.6798	1.27855
-2.34803	0	0	-0.337593	8.09497	78.8142	22.3613	-41.2887	79.9592	55.4015	-14.0478	44.0121	-33.0978	19.4811	-31.748
0.583615	0	0	4.53741	-3.63762	14.33	-87.8548	-81.6992	17.5016	-14.4286	79.6907	86.0783	12.1173	48.2038	77.7132
2.18518	0	0	-13.0272	20.0392	-30.4352	28.533	-11.2958	39.2207	-36.15	-42.674	-5.17379	75.7397	-28.9901	-1.47299
2.37211	0	0	27.1877	-10.6808	43.8228	-91.0415	-56.8937	32.1462	55.4907	56.1027	2.57087	-80.5287	-41.5426	75.9445
0.273277	0	0	0.893517	-10.0682	1.0567	-36.8209	-50.7108	-53.2818	-40.0618	32.8759	44.1231	25.4283	10.2243	-17.9475
-0.740548	0	0	-20.6488	-8.18297	-57.3716	18.0709	-66.9705	-52.841	7.60886	-15.3719	-41.8293	16.2511	-3.60597	85.3693
-0.146505	0	0	40.8763	14.5246	-54.3301	67.1368	-27.8119	-24.2549	18.7164	-42.8999	-15.904	3.65385	100.55	-2.06193
1.3914	0	0	-35.03	-2.09238	-11.1258	-74.8164	20.8617	-23.161	-7.24585	-83.0376	-63.0777	-51.9362	-61.5338	-59.9823
0.549973	0	0	-7.34729	-38.3071	-8.21511	51.2378	23.7204	32.3178	20.4245	-69.397	39.9609	-5.58157	45.4688	5.73508
1.99083	0	0	46.9881	-15.0576	0.86694	-3.5481	16.5888	78.0386	-13.4842	-24.83	30.1428	57.8687	1.23843	3.76165
1.6559	0	0	1.91742	-23.3024	-5.91997	-25.0308	-50.4319	-10.9637	-25.5455	50.7734	43.5534	59.3171	1.60459	5.0671
-1.39216	0	0	-24.6032	5.62019	-51.9911	63.455	-17.5524	-4.76823	16.6756	100.217	-0.764351	-25.8573	-48.8845	52.2559
-0.709174	0	0	11.775	14.3649	34.8658	27.8809	0.0109318	44.1323	40.4983	7.91491	8.23839	68.583	23.2582	35.9629
0.604395	0	0	-45.205	-0.6341	68.3998	16.8987	67.0905	-14.4525	33.6863	0.281258	39.2197	-39.3347	2.36665	-56.743
-2.68224	0	0	-19.2231	15.8307	-20.9612	15.932	-27.4054	-34.8157	-2.17762	5.93114	24.7484	5.74644	-35.6386	-38.4529
2.05524	0	0	-15.6916	13.535	58.8348	29.1398	11.7808	50.1645	62.5172	5.21271	16.4825	-27.7541	17.5402	-39.4853
0.935477	0	0	12.154	-17.0164	56.8742	-0.10579	-54.545	2.28186	93.5047	3.08392	65.315	-16.0056	29.2005	-49.813
-5.32513	0	0	-9.473	1.57239	1.44289	29.2455	-1.22556	-12.56	-10.99	13.6414	-10.1265	34.2048	32.4293	-69.4025
0.611087	0	0	-19.2809	1.12919	-50.7619	9.0113	-99.6014	-9.16206	9.99992	66.863	-11.5585	-9.91697	51.5255	-74.0182
1.64037	0	0	20.8741	17.3326	40.7575	-36.4005	47.6427	-54.5842	-49.1554	17.3777	-50.6388	40.361	-14.3787	-20.6104
1.70387	0	0	19.6199	-5.02451	101.262	5.26503	37.4701	-0.114374	-76.2667	25.6133	82.8456	-23.5172	62.1995	13.3803
-2.00717	0	0	0.935143	21.6485	-14.0704	-39.3887	-43.9289	16.9459	-14.6574	33.2532	71.308	56.1583	-0.73311	6.14846
2.44639	0	0	41.9723	16.2433	-21.5549	-16.9954	-46.1238	-22.2761	-5.03902	-19.4007	59.9347	21.3592	-0.73311	6.14846
1.54217	0	0	-5.55818	-19.3499	-25.6336	-18.8174	39.8682	-43.9428	-9.46249	-59.9749	56.2628	29.9655	-0.73311	6.14846
0.371768	0	0	1.33343	30.9653	-8.29544	-68.8046	-57.7848	-31.5136	48.2508	74.878	-55.1945	-64.0131	-60.4291	-62.8714
0.935273	0	0	24.6014	16.3805	40.4143	25.9142	-19.894	-53.8121	38.103	12.5343	2.30686	54.8585	24.4564	34.3798
-1.32433	0	0	-40.2147	16.4468	38.538	33.996	-14.0843	26.8037	32.6676	18.7975	4.27825	57.676	37.1273	26.1619
1.09697	0	0	-39.2771	-17.2387	-64.9199	-29.3475	-1.23855	-28.0984	-29.1889	-15.3158	-55.5885	-21.0544	-46.4341	26.31
2.07252	0	0	-34.0294	-1.82332	62.4791	-11.1651	46.3019	21.9434	80.8022	-6.06886	59.5125	-16.8726	27.6243	-50.2183
-1.26093	0	0	15.5842	15.714	70.7536	16.7055	75.5995	-20.9667	55.0343	-14.2836	48.6294	-20.9511	3.72653	-56.8174
0.781732	0	0	-25.8532	15.6418	67.5822	60.5756	93.6447	-14.3578	25.6956	77.5856	-30.0892	1.61361	10.7413	43.7123
-3.06759	0	0	-29.5215	-10.5661	-60.8395	-52.9442	17.0562	-10.0402	-28.1785	21.1393	13.9522	-90.3033	-1.50822	-44.0484
-1.84183	0	0	-21.4171	-22.5213	48.0966	46.2265	66.1435	56.3941	-41.8331	-71.775	12.4819	-45.4853	64.0357	45.0118
-0.777515	0	0	3.62829	-10.4861	-46.8517	78.7034	12.9474	-74.9985	-23.8799	6.16323	-67.3922	39.5034	-63.5928	47.1847
-0.470028	0	0	29.0049	-18.876	-41.6032	76.8073	7.69195	-72.4534	-22.2065	-67.3592	-74.4835	0.0334225	-71.4557	-36.9474
-2.90906	0	0	4.77877	-9.07151	-17.1351	33.5517	-20.5063	-56.5907	-45.5189	-41.6695	-4.89803	56.5989	-26.855	1.17013
2.15054	0	0	39.8798	10.5851	-68.6568	-27.1383	5.34113	-41.586	-44.5248	-0.924913	-48.5866	1.09629	-46.8532	21.1307
-1.09862	0	0	20.7213	-3.12128	9.54472	85.0014	-28.2785	-24.6477	-78.2515	-30.4639	-26.6091	-80.4877	33.6021	84.3221
-2.40931	0	0	12.9087	11.1296	100.603	-22.8566	-30.0206	-79.6245	-45.5589	-2.17798	-47.581	-8.79257	-9.56387	31.2152
2.0762	0	0	15.1389	1.78102	14.9653	-70.0871	-39.6634	41.4478	-18.6974	93.6282	79.4325	0.408548	-70.5125	67.8237
-0.771462	0	0	-15.6905	-28.6111	-4.66956	-22.3694	-48.4968	-15.2849	-12.9836	49.9756	63.7748	34.6385	-0.73311	6.14846
-0.275956	0	0	22.2182	17.1335	-11.5981	-34.8999	-45.1326	-21.497	-12.9307	49.7884	69.3782	56.5353	-0.73311	6.14846
-2.53421	0	0	-44.0328	-14.3262	-72.05	-11.198	10.1367	-95.1326	76.1004	30.63	-73.0605	43.7308	80.0171	-4.67259
0.680273	0	0	-17.8435	3.98097	55.2462	-65.2059	-72.8493	16.97	28.9854	39.8769	21.8269	-69.9743	-68.9021	-4.15333
0.520003	0	0	31.1157	1.5501	-26.5524	22.9382	11.7258	7.0064	-43.5146	-24.527	-10.1289	78.3753	-25.311	-5.94913
-0.0706549	0	0	-6.33205	5.061	21.7784	81.8593	-11.7722	95.5153	-65.0056	66.5648	-28.0214	-41.9314	-78.3788	16.7011
1.5585	0	0	45.0414	-8.10392	-9.34684	-71.7498	15.0241	-21.0564	95.8566	13.4894	-61.3286	25.0759	65.9152	-29.2819
0.618166	0	0	-42.7889	8.63703	-37.1547	-22.1053	-32.5675	17.7806	-6.65264	-70.2697	69.6987	36.828	-0.73311	6.14846
1.39403	0	0	46.3106	-21.9011	-73.5149	-41.2891	-8.00412	-40.1943	24.5893	-87.1665	-57.6398	-32.7662	-47.5047	-4.62442
-2.40811	0	0	38.6889	-9.56006	75.1182	20.7443	61.0478	-11.501	50.8262	-12.9891	49.5695	-21.5575	9.82883	-71.2486
1.20666	0	0	-22.8441	3.44039	-2.82772	-101.596	-12.3743	62.6867	-59.929	33.3271	54.5072	-49.0096	1.45335	72.0067
1.43168	0	0	37.1514	-16.5209	28.8532	-77.7029	-52.041	-41.6782	-1.99119	-75.4868	71.0761	4.00634	-81.3215	-53.9165
-1.05425	0	0	-32.092	9.11459	33.3398	26.9303	-14.6737	39.0122	40.5866	7.71065	7.41319	69.0696	27.1376	33.8657
0.593037	0	0	-16.4056	-5.8293	-15.0004	83.7255	-84.8133	-32.1291	-68.653	-16.5147	-27.2631	-70.6412	47.9742	-29.937
1.77004	0	0	-14.022	-4.54582	47.8633	11.5652	72.248	-37.6706	96.2665	11.979	37.1202	-19.1995	17.6655	-48.2136
-0.216775	0	0	-10.0466	-22.5396	70.9908	17.9094	72.2827	-37.6037	66.0787	-13.0479	40.7605	-30.6166	9.82883	-71.2486
2.23067	0	0	5.69698	-40.3672	-8.66941	-36.5538	-36.9632	18.1194	-12.2281	-6.10985	60.1997	60.2148	-0.73311	6.14846
0.612182	0	0	0.544572	23.688	13.6052	-40.8711	55.9406	74.7568	-45.1433	56.2558	27.0651	42.3683	63.4498	-11.5883
1.8405	0	0	12.7323	-8.06994	-25.5806	51.1313	71.9018	3.87269	-18.8103	46.4482	49.1634	40.0425	38.5786	-14.2519
1.57348	0	0	-25.8967	10.7543	-37.114	-21.9891	-32.0033	26.3135	-6.64497	-70.3781	69.8676	36.7649	-0.73311	6.14846
-0.110556	0	0	-28.7757	8.96171	-20.9814	15.9451	-27.5279	-34.8688	8.02677	-2.6872	26.7094	16.5444	-36.0824	-39.3422
2.11972	0	0	-44.9613	-2.02982	-32.9596	-35.7433	-1.20407	103.671	46.1466	-70.0935	-43.9258	-23.5624	60.3626	-65.1113
-0.0691392	0	0	-9.86302	-12.1157	-60.5267	34.5482	21.3423	17.1824	13.4531	-35.8687	-29.8821	20.1191	-53.6498	-25.5521
-1.08947	0	0	2.9289	-16.8878	-29.047	27.5746	11.7391	14.2455	-40.4209	-42.6788	-1.30159	53.5944	25.971	53.9885
0.778799	0	0	-8.10667	-29.8369	101.923	6.49097	38.9056	1.37855	-76.0893	16.796	82.7236	-26.5914	64.5	13.5303
2.12475	0	0	-29.244	-24.1719	18.0392	84.3062	-23.2035	89.7815	-93.7968	35.8499	-23.6087	-52.3971	-73.5753	13.7923
1.31391	0	0	54.2209	-7.39556	41.1527	22.6384	-36.7536	-6.54422	-29.3653	-28.8987	7.80527	64.771	24.4564	34.3798
1.11642	0	0	7.09682	-3.66614	-24.9592	6.57561	99.2919	10.6624	-0.147601	69.4774	-19.4301	-11.5006	-5.30932	45.1874
2.13433	0	0	-29.8043	26.988	-1.94855	-51.8092	22.9587	-20.0876	43.0346	80.8672	-65.9699	-59.644	66.3425	-30.5684
0.443079	0	0	5.9787	14.4557	8.0542	20.9666	-18.6013	10.9566	9.06557	-4.26557	5.30871	10.9965	40.3997	20.1958
0.14854	0	0	16.7579	-10.5357	66.786	33.596	86.7405	-36.1847	-67.3099	-45.9835	36.2959	-40.9547	21.6507	-32.5276
-0.285687	0	0	41.8135	-0.388397	34.3081	22.7556	-12.7475	13.1389	15.5278	20.6004	-22.5969	39.0675	18.7789	80.6065
-0.00988034	0	0	20.5876	-17.9494	-35.9504	-3.75875	5.77965	-56.9337	87.6238	-45.5613	-87.3474	-23.5866	-5.03242	-71.0148
0.404838	0	0	7.41698	9.56835	40.1855	-72.0619	-78.0825	46.015	51.9201	21.7107	31.6247	-57.7821	42.3492	42.7512
-1.89571	0	0	8.23396	-12.1825	-37.1196	45.8437	0.319275	1.70153	-16.0867	16.2267	9.97299	33.7367	-39.3442	-57.7318
-2.93891	0	0	9.70411	-18.6192	18.2008	14.6629	-1.60607	35.1217	13.6267	21.7697	-23.8832	36.3767	18.9001	72.6699
3.07365	0	0	3.38861	21.0997	-37.1951	-23.3952	17.5752	77.357	-6.70989	-69.9005	70.5319	37.5551	6.83896	-1.58373
0.434709	0	0	-0.407082	-2.2794	-11.2221	-54.0761	29.6438	-32.3279	5.77061	44.0778	-56.088	-57.3074	25.3241	-5.97165
-4.85263	0	0	-22.4902	3.56833	4.2746	81.8274	-76.0785	-16.4757	-78.0697	-30.6971	-23.0407	-91.6014	35.2248	88.7027
1.81035	0	0	-10.3325	-18.8314	-41.6331	-7.0879	22.8315	-54.2704	87.7746	-44.5666	-86.7251	-22.7034	-5.78573	-70.3511
0.926574	0	0	42.9392	-17.2078	-18.1121	19.2309	-23.074	-59.5931	-45.1764	-24.9602	-11.7765	64.5333	-28.6341	4.48665
2.08923	0	0	-32.4253	6.27478	47.6505	-20.8977	70.3296	1.50021	-35.1037	33.2757	26.1223	38.7052	28.8047	-22.838
1.36387	0	0	6.62766	-29.2586	23.4946	35.0282	5.08734	30.2959	6.02502	28.5802	-20.3908	36.2014	21.3334	69.9059
1.34708	0	0	12.6419	-4.32682	62.5946	33.1895	86.8763	-38.5833	-67.2214	-46.2498	18.7322	-32.6257	12.8601	-41.275
-0.963576	0	0	-12.0963	-30.1502	8.20701	106.434	-57.9694	-28.8165	-7.14926	-83.8751	-57.9217	58.3996	78.4957	31.675
1.45792	0	0	-16.9539	-4.73369	60.0778	-48.5645	-74.9951	2.86724	36.4756	37.2745	15.9845	-68.1048	-81.7708	-8.93925
1.3031	0	0	26.7452	11.5749	-62.2328	-29.3733	-1.22768	-28.3011	-33.5447	-11.3192	-50.4854	-1.08842	-48.2687	24.6015
0.363167	0	0	33.1793	-10.2748	13.8241	19.3364	-22.0741	-44.3831	-9.24067	17.7017	3.27063	2.62201	28.6353	12.7868
2.1991	0	0	-11.2398	-9.72897	7.09167	-11.7653	49.8419	-30.4408	-11.217	-52.3226	64.6184	42.3518	-0.73311	6.14846
0.365603	0	0	7.20609	-9.85968	-4.39897	-26.0483	-40.2489	-49.5149	-10.4844	41.4966	42.5304	57.1315	-0.73311	6.14846
-1.53444	0	0	15.1031	24.6143	-7.89263	51.3591	24.372	30.6096	11.8508	-70.369	37.3149	-4.06126	45.4994	5.7323
0.0738946	0	0	2.55484	6.1127	-88.9693	-2.29736	-7.05932	-92.787	62.695	-43.0007	-90.3624	9.44156	-26.8899	22.5509

